Time-Continuous and Time-Discontinuous Space-Time Finite Elements for Advection-Diffusion Problems

We construct four variants of space-time finite element discretizations based on linear tensor-product and simplex-type finite elements. The resulting discretizations are continuous in space, and continuous or discontinuous in time. In a first test run, all four methods are applied to a linear scalar advection-diffusion model problem. Then, the convergence properties of the time-discontinuous space-time finite element discretizations are studied in numerical experiments. Advection velocity and diffusion coefficient are varied, such that the parabolic case of pure diffusion (heat equation), as well as, the hyperbolic case of pure advection (transport equation) are included in the study. For each model parameter set, the L2 error at the final time is computed for spatial and temporal element lengths ranging over several orders of magnitude to allow for an individual evaluation of the methods' spatial, temporal, and spacetime accuracy. In the parabolic case, particular attention is paid to the influence of time-dependent boundary conditions. Key findings include a spatial accuracy of second order and a temporal accuracy between second and third order. The temporal accuracy tends towards third order depending on how advection-dominated the test case is, on the choice of the specific discretization method, and on the time-(in)dependence and treatment of the boundary conditions. Additionally, the potential of time-continuous simplex space-time finite elements for heat flux computations is demonstrated with a piston ring pack test case.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> spacetime/cpst.csv <==
-0.011971,0.011971,1,0,-1,1,0
-0.011886,0.012672,1,0.002,-0.998,1,0
-0.0118,0.013372,1,0.004,-0.996,1,0
-0.011715,0.014072,1,0.006,-0.994,1,0
-0.011629,0.014772,1,0.008,-0.992,1,0
-0.011544,0.015473,1,0.01,-0.99,1,0
-0.011458,0.016173,1,0.012,-0.988,1,0
-0.011372,0.016873,1,0.014,-0.986,1,0
-0.011287,0.017573,1,0.016,-0.984,1,0
-0.011201,0.018273,1,0.018,-0.982,1,0
-0.011116,0.018974,1,0.02,-0.98,1,0
-0.01103,0.019674,1,0.022,-0.978,1,0
-0.010945,0.020374,1,0.024,-0.976,1,0
-0.010859,0.021074,1,0.026,-0.974,1,0
-0.010773,0.021775,1,0.028,-0.972,1,0
-0.010688,0.022475,1,0.03,-0.97,1,0
-0.010602,0.023175,1,0.032,-0.968,1,0
-0.010517,0.023875,1,0.034,-0.966,1,0
-0.010431,0.024576,1,0.036,-0.964,1,0
-0.010346,0.025276,1,0.038,-0.962,1,0
-0.01026,0.025976,1,0.04,-0.96,1,0
-0.010174,0.026676,1,0.042,-0.958,1,0
-0.010089,0.027376,1,0.044,-0.956,1,0
-0.010003,0.028077,1,0.046,-0.954,1,0
-0.0099177,0.028777,1,0.048,-0.952,1,0
-0.0098322,0.029477,1,0.05,-0.95,1,0
-0.0097466,0.030177,1,0.052,-0.948,1,0
-0.009661,0.030878,1,0.054,-0.946,1,0
-0.0095755,0.031578,1,0.056,-0.944,1,0
-0.0094899,0.032278,1,0.058,-0.942,1,0
-0.0094043,0.032978,1,0.06,-0.94,1,0
-0.0093187,0.033679,1,0.062,-0.938,1,0
-0.0092332,0.034379,1,0.064,-0.936,1,0
-0.0091476,0.035079,1,0.066,-0.934,1,0
-0.009062,0.035779,1,0.068,-0.932,1,0
-0.0089765,0.036479,1,0.07,-0.93,1,0
-0.0088909,0.03718,1,0.072,-0.928,1,0
-0.0088053,0.03788,1,0.074,-0.926,1,0
-0.0087198,0.03858,1,0.076,-0.924,1,0
-0.0086342,0.03928,1,0.078,-0.922,1,0
-0.0085486,0.039981,1,0.08,-0.92,1,0
-0.008463,0.040681,1,0.082,-0.918,1,0
-0.0083775,0.041381,1,0.084,-0.916,1,0
-0.0082919,0.042081,1,0.086,-0.914,1,0
-0.0082063,0.042782,1,0.088,-0.912,1,0
-0.0081208,0.043482,1,0.09,-0.91,1,0
-0.0080352,0.044182,1,0.092,-0.908,1,0
-0.0079496,0.044882,1,0.094,-0.906,1,0
-0.0078641,0.045582,1,0.096,-0.904,1,0
-0.0077785,0.046283,1,0.098,-0.902,1,0
-0.0076929,0.046983,1,0.1,-0.9,1,0
-0.0076073,0.047683,1,0.102,-0.898,1,0
-0.0075218,0.048383,1,0.104,-0.896,1,0
-0.0074362,0.049084,1,0.106,-0.894,1,0
-0.0073506,0.049784,1,0.108,-0.892,1,0
-0.0072651,0.050484,1,0.11,-0.89,1,0
-0.0071795,0.051184,1,0.112,-0.888,1,0
-0.0070939,0.051885,1,0.114,-0.886,1,0
-0.0070084,0.052585,1,0.116,-0.884,1,0
-0.0069228,0.053285,1,0.118,-0.882,1,0
-0.0068372,0.053985,1,0.12,-0.88,1,0
-0.0067517,0.054685,1,0.122,-0.878,1,0
-0.0066661,0.055386,1,0.124,-0.876,1,0
-0.0065805,0.056086,1,0.126,-0.874,1,0
-0.0064949,0.056786,1,0.128,-0.872,1,0
-0.0064094,0.057486,1,0.13,-0.87,1,0
-0.0063238,0.058187,1,0.132,-0.868,1,0
-0.0062382,0.058887,1,0.134,-0.866,1,0
-0.0061527,0.059587,1,0.136,-0.864,1,0
-0.0060671,0.060287,1,0.138,-0.862,1,0
-0.0059815,0.060988,1,0.14,-0.86,1,0
-0.005896,0.061688,1,0.142,-0.858,1,0
-0.0058104,0.062388,1,0.144,-0.856,1,0
-0.0057248,0.063088,1,0.146,-0.854,1,0
-0.0056392,0.063788,1,0.148,-0.852,1,0
-0.0055537,0.064489,1,0.15,-0.85,1,0
-0.0054681,0.065189,1,0.152,-0.848,1,0
-0.0053825,0.065889,1,0.154,-0.846,1,0
-0.005297,0.066589,1,0.156,-0.844,1,0
-0.0052114,0.06729,1,0.158,-0.842,1,0
-0.0051258,0.06799,1,0.16,-0.84,1,0
-0.0050403,0.06869,1,0.162,-0.838,1,0
-0.0049547,0.06939,1,0.164,-0.836,1,0
-0.0048691,0.070091,1,0.166,-0.834,1,0
-0.0047835,0.070791,1,0.168,-0.832,1,0
-0.004698,0.071491,1,0.17,-0.83,1,0
-0.0046124,0.072191,1,0.172,-0.828,1,0
-0.0045268,0.072891,1,0.174,-0.826,1,0
-0.0044413,0.073592,1,0.176,-0.824,1,0
-0.0043557,0.074292,1,0.178,-0.822,1,0
-0.0042701,0.074992,1,0.18,-0.82,1,0
-0.0041846,0.075692,1,0.182,-0.818,1,0
-0.004099,0.076393,1,0.184,-0.816,1,0
-0.0040134,0.077093,1,0.186,-0.814,1,0
-0.0039278,0.077793,1,0.188,-0.812,1,0
-0.0038423,0.078493,1,0.19,-0.81,1,0
-0.0037567,0.079193,1,0.192,-0.808,1,0
-0.0036711,0.079894,1,0.194,-0.806,1,0
-0.0035856,0.080594,1,0.196,-0.804,1,0
-0.0035,0.081294,1,0.198,-0.802,1,0
-0.0034144,0.081994,1,0.2,-0.8,1,0
-0.0033289,0.082695,1,0.202,-0.798,1,0
-0.0032433,0.083395,1,0.204,-0.796,1,0
-0.0031577,0.084095,1,0.206,-0.794,1,0
-0.0030721,0.084795,1,0.208,-0.792,1,0
-0.0029866,0.085496,1,0.21,-0.79,1,0
-0.002901,0.086196,1,0.212,-0.788,1,0
-0.0028154,0.086896,1,0.214,-0.786,1,0
-0.0027299,0.087596,1,0.216,-0.784,1,0
-0.0026443,0.088296,1,0.218,-0.782,1,0
-0.0025587,0.088997,1,0.22,-0.78,1,0
-0.0024732,0.089697,1,0.222,-0.778,1,0
-0.0023876,0.090397,1,0.224,-0.776,1,0
-0.002302,0.091097,1,0.226,-0.774,1,0
-0.0022164,0.091798,1,0.228,-0.772,1,0
-0.0021309,0.092498,1,0.23,-0.77,1,0
-0.0020453,0.093198,1,0.232,-0.768,1,0
-0.0019597,0.093898,1,0.234,-0.766,1,0
-0.0018742,0.094599,1,0.236,-0.764,1,0
-0.0017886,0.095299,1,0.238,-0.762,1,0
-0.001703,0.095999,1,0.24,-0.76,1,0
-0.0016175,0.096699,1,0.242,-0.758,1,0
-0.0015319,0.097399,1,0.244,-0.756,1,0
-0.0014463,0.0981,1,0.246,-0.754,1,0
-0.0013607,0.0988,1,0.248,-0.752,1,0
-0.0012752,0.0995,1,0.25,-0.75,1,0
-0.0011836,0.099734,1,0.252,-0.748,1,0
-0.0010921,0.099968,1,0.254,-0.746,1,0
-0.0010005,0.1002,1,0.256,-0.744,1,0
-0.000909,0.10044,1,0.258,-0.742,1,0
-0.00081745,0.10067,1,0.26,-0.74,1,0
-0.0007259,0.1009,1,0.262,-0.738,1,0
-0.00063436,0.10114,1,0.264,-0.736,1,0
-0.00054281,0.10137,1,0.266,-0.734,1,0
-0.00045127,0.10161,1,0.268,-0.732,1,0
-0.00035972,0.10184,1,0.27,-0.73,1,0
-0.00026818,0.10207,1,0.272,-0.728,1,0
-0.00017663,0.10231,1,0.274,-0.726,1,0
-8.5084e-05,0.10254,1,0.276,-0.724,1,0
6.4607e-06,0.10278,1,0.278,-0.722,1,0
9.8005e-05,0.10301,1,0.28,-0.72,1,0
0.00018955,0.10324,1,0.282,-0.718,1,0
0.0002811,0.10348,1,0.284,-0.716,1,0
0.00037264,0.10371,1,0.286,-0.714,1,0
0.00046419,0.10395,1,0.288,-0.712,1,0
0.00055574,0.10418,1,0.29,-0.71,1,0
0.00064728,0.10441,1,0.292,-0.708,1,0
0.00073883,0.10465,1,0.294,-0.706,1,0
0.00083037,0.10488,1,0.296,-0.704,1,0
0.00092192,0.10511,1,0.298,-0.702,1,0
0.0010135,0.10535,1,0.3,-0.7,1,0
0.001105,0.10558,1,0.302,-0.698,1,0
0.0011966,0.10582,1,0.304,-0.696,1,0
0.0012881,0.10605,1,0.306,-0.694,1,0
0.0013796,0.10628,1,0.308,-0.692,1,0
0.0014712,0.10652,1,0.31,-0.69,1,0
0.0015627,0.10675,1,0.312,-0.688,1,0
0.0016543,0.10699,1,0.314,-0.686,1,0
0.0017458,0.10722,1,0.316,-0.684,1,0
0.0018374,0.10745,1,0.318,-0.682,1,0
0.0019289,0.10769,1,0.32,-0.68,1,0
0.0020205,0.10792,1,0.322,-0.678,1,0
0.002112,0.10816,1,0.324,-0.676,1,0
0.0022036,0.10839,1,0.326,-0.674,1,0
0.0022951,0.10862,1,0.328,-0.672,1,0
0.0023866,0.10886,1,0.33,-0.67,1,0
0.0024782,0.10909,1,0.332,-0.668,1,0
0.0025697,0.10933,1,0.334,-0.666,1,0
0.0026613,0.10956,1,0.336,-0.664,1,0
0.0027528,0.10979,1,0.338,-0.662,1,0
0.0028444,0.11003,1,0.34,-0.66,1,0
0.0029359,0.11026,1,0.342,-0.658,1,0
0.0030275,0.1105,1,0.344,-0.656,1,0
0.003119,0.11073,1,0.346,-0.654,1,0
0.0032106,0.11096,1,0.348,-0.652,1,0
0.0033021,0.1112,1,0.35,-0.65,1,0
0.0033937,0.11143,1,0.352,-0.648,1,0
0.0034852,0.11167,1,0.354,-0.646,1,0
0.0035767,0.1119,1,0.356,-0.644,1,0
0.0036683,0.11213,1,0.358,-0.642,1,0
0.0037598,0.11237,1,0.36,-0.64,1,0
0.0038514,0.1126,1,0.362,-0.638,1,0
0.0039429,0.11283,1,0.364,-0.636,1,0
0.0040345,0.11307,1,0.366,-0.634,1,0
0.004126,0.1133,1,0.368,-0.632,1,0
0.0042176,0.11354,1,0.37,-0.63,1,0
0.0043091,0.11377,1,0.372,-0.628,1,0
0.0044007,0.114,1,0.374,-0.626,1,0
0.0044922,0.11424,1,0.376,-0.624,1,0
0.0045837,0.11447,1,0.378,-0.622,1,0
0.0046753,0.11471,1,0.38,-0.62,1,0
0.0047668,0.11494,1,0.382,-0.618,1,0
0.0048584,0.11517,1,0.384,-0.616,1,0
0.0049499,0.11541,1,0.386,-0.614,1,0
0.0050415,0.11564,1,0.388,-0.612,1,0
0.005133,0.11588,1,0.39,-0.61,1,0
0.0052246,0.11611,1,0.392,-0.608,1,0
0.0053161,0.11634,1,0.394,-0.606,1,0
0.0054077,0.11658,1,0.396,-0.604,1,0
0.0054992,0.11681,1,0.398,-0.602,1,0
0.0055907,0.11705,1,0.4,-0.6,1,0
0.0056823,0.11728,1,0.402,-0.598,1,0
0.0057738,0.11751,1,0.404,-0.596,1,0
0.0058654,0.11775,1,0.406,-0.594,1,0
0.0059569,0.11798,1,0.408,-0.592,1,0
0.0060485,0.11822,1,0.41,-0.59,1,0
0.00614,0.11845,1,0.412,-0.588,1,0
0.0062316,0.11868,1,0.414,-0.586,1,0
0.0063231,0.11892,1,0.416,-0.584,1,0
0.0064147,0.11915,1,0.418,-0.582,1,0
0.0065062,0.11939,1,0.42,-0.58,1,0
0.0065978,0.11962,1,0.422,-0.578,1,0
0.0066893,0.11985,1,0.424,-0.576,1,0
0.0067808,0.12009,1,0.426,-0.574,1,0
0.0068724,0.12032,1,0.428,-0.572,1,0
0.0069639,0.12056,1,0.43,-0.57,1,0
0.0070555,0.12079,1,0.432,-0.568,1,0
0.007147,0.12102,1,0.434,-0.566,1,0
0.0072386,0.12126,1,0.436,-0.564,1,0
0.0073301,0.12149,1,0.438,-0.562,1,0
0.0074217,0.12172,1,0.44,-0.56,1,0
0.0075132,0.12196,1,0.442,-0.558,1,0
0.0076048,0.12219,1,0.444,-0.556,1,0
0.0076963,0.12243,1,0.446,-0.554,1,0
0.0077878,0.12266,1,0.448,-0.552,1,0
0.0078794,0.12289,1,0.45,-0.55,1,0
0.0079709,0.12313,1,0.452,-0.548,1,0
0.0080625,0.12336,1,0.454,-0.546,1,0
0.008154,0.1236,1,0.456,-0.544,1,0
0.0082456,0.12383,1,0.458,-0.542,1,0
0.0083371,0.12406,1,0.46,-0.54,1,0
0.0084287,0.1243,1,0.462,-0.538,1,0
0.0085202,0.12453,1,0.464,-0.536,1,0
0.0086118,0.12477,1,0.466,-0.534,1,0
0.0087033,0.125,1,0.468,-0.532,1,0
0.0087949,0.12523,1,0.47,-0.53,1,0
0.0088864,0.12547,1,0.472,-0.528,1,0
0.0089779,0.1257,1,0.474,-0.526,1,0
0.0090695,0.12594,1,0.476,-0.524,1,0
0.009161,0.12617,1,0.478,-0.522,1,0
0.0092526,0.1264,1,0.48,-0.52,1,0
0.0093441,0.12664,1,0.482,-0.518,1,0
0.0094357,0.12687,1,0.484,-0.516,1,0
0.0095272,0.12711,1,0.486,-0.514,1,0
0.0096188,0.12734,1,0.488,-0.512,1,0
0.0097103,0.12757,1,0.49,-0.51,1,0
0.0098019,0.12781,1,0.492,-0.508,1,0
0.0098934,0.12804,1,0.494,-0.506,1,0
0.0099849,0.12828,1,0.496,-0.504,1,0
0.010076,0.12851,1,0.498,-0.502,1,0
0.010168,0.12874,1,0.5,-0.5,1,0
0.010212,0.12837,1,0.502,-0.498,1,0
0.010256,0.128,1,0.504,-0.496,1,0
0.0103,0.12763,1,0.506,-0.494,1,0
0.010344,0.12727,1,0.508,-0.492,1,0
0.010388,0.1269,1,0.51,-0.49,1,0
0.010431,0.12653,1,0.512,-0.488,1,0
0.010475,0.12616,1,0.514,-0.486,1,0
0.010519,0.12579,1,0.516,-0.484,1,0
0.010563,0.12542,1,0.518,-0.482,1,0
0.010607,0.12505,1,0.52,-0.48,1,0
0.010651,0.12468,1,0.522,-0.478,1,0
0.010695,0.12431,1,0.524,-0.476,1,0
0.010739,0.12394,1,0.526,-0.474,1,0
0.010783,0.12357,1,0.528,-0.472,1,0
0.010826,0.1232,1,0.53,-0.47,1,0
0.01087,0.12283,1,0.532,-0.468,1,0
0.010914,0.12246,1,0.534,-0.466,1,0
0.010958,0.12209,1,0.536,-0.464,1,0
0.011002,0.12172,1,0.538,-0.462,1,0
0.011046,0.12136,1,0.54,-0.46,1,0
0.01109,0.12099,1,0.542,-0.458,1,0
0.011134,0.12062,1,0.544,-0.456,1,0
0.011178,0.12025,1,0.546,-0.454,1,0
0.011222,0.11988,1,0.548,-0.452,1,0
0.011265,0.11951,1,0.55,-0.45,1,0
0.011309,0.11914,1,0.552,-0.448,1,0
0.011353,0.11877,1,0.554,-0.446,1,0
0.011397,0.1184,1,0.556,-0.444,1,0
0.011441,0.11803,1,0.558,-0.442,1,0
0.011485,0.11766,1,0.56,-0.44,1,0
0.011529,0.11729,1,0.562,-0.438,1,0
0.011573,0.11692,1,0.564,-0.436,1,0
0.011617,0.11655,1,0.566,-0.434,1,0
0.01166,0.11618,1,0.568,-0.432,1,0
0.011704,0.11581,1,0.57,-0.43,1,0
0.011748,0.11545,1,0.572,-0.428,1,0
0.011792,0.11508,1,0.574,-0.426,1,0
0.011836,0.11471,1,0.576,-0.424,1,0
0.01188,0.11434,1,0.578,-0.422,1,0
0.011924,0.11397,1,0.58,-0.42,1,0
0.011968,0.1136,1,0.582,-0.418,1,0
0.012012,0.11323,1,0.584,-0.416,1,0
0.012056,0.11286,1,0.586,-0.414,1,0
0.012099,0.11249,1,0.588,-0.412,1,0
0.012143,0.11212,1,0.59,-0.41,1,0
0.012187,0.11175,1,0.592,-0.408,1,0
0.012231,0.11138,1,0.594,-0.406,1,0
0.012275,0.11101,1,0.596,-0.404,1,0
0.012319,0.11064,1,0.598,-0.402,1,0
0.012363,0.11027,1,0.6,-0.4,1,0
0.012407,0.1099,1,0.602,-0.398,1,0
0.012451,0.10954,1,0.604,-0.396,1,0
0.012494,0.10917,1,0.606,-0.394,1,0
0.012538,0.1088,1,0.608,-0.392,1,0
0.012582,0.10843,1,0.61,-0.39,1,0
0.012626,0.10806,1,0.612,-0.388,1,0
0.01267,0.10769,1,0.614,-0.386,1,0
0.012714,0.10732,1,0.616,-0.384,1,0
0.012758,0.10695,1,0.618,-0.382,1,0
0.012802,0.10658,1,0.62,-0.38,1,0
0.012846,0.10621,1,0.622,-0.378,1,0
0.01289,0.10584,1,0.624,-0.376,1,0
0.012933,0.10547,1,0.626,-0.374,1,0
0.012977,0.1051,1,0.628,-0.372,1,0
0.013021,0.10473,1,0.63,-0.37,1,0
0.013065,0.10436,1,0.632,-0.368,1,0
0.013109,0.10399,1,0.634,-0.366,1,0
0.013153,0.10362,1,0.636,-0.364,1,0
0.013197,0.10326,1,0.638,-0.362,1,0
0.013241,0.10289,1,0.64,-0.36,1,0
0.013285,0.10252,1,0.642,-0.358,1,0
0.013328,0.10215,1,0.644,-0.356,1,0
0.013372,0.10178,1,0.646,-0.354,1,0
0.013416,0.10141,1,0.648,-0.352,1,0
0.01346,0.10104,1,0.65,-0.35,1,0
0.013504,0.10067,1,0.652,-0.348,1,0
0.013548,0.1003,1,0.654,-0.346,1,0
0.013592,0.099931,1,0.656,-0.344,1,0
0.013636,0.099562,1,0.658,-0.342,1,0
0.01368,0.099192,1,0.66,-0.34,1,0
0.013724,0.098823,1,0.662,-0.338,1,0
0.013767,0.098454,1,0.664,-0.336,1,0
0.013811,0.098084,1,0.666,-0.334,1,0
0.013855,0.097715,1,0.668,-0.332,1,0
0.013899,0.097345,1,0.67,-0.33,1,0
0.013943,0.096976,1,0.672,-0.328,1,0
0.013987,0.096607,1,0.674,-0.326,1,0
0.014031,0.096237,1,0.676,-0.324,1,0
0.014075,0.095868,1,0.678,-0.322,1,0
0.014119,0.095499,1,0.68,-0.32,1,0
0.014163,0.095129,1,0.682,-0.318,1,0
0.014206,0.09476,1,0.684,-0.316,1,0
0.01425,0.09439,1,0.686,-0.314,1,0
0.014294,0.094021,1,0.688,-0.312,1,0
0.014338,0.093652,1,0.69,-0.31,1,0
0.014382,0.093282,1,0.692,-0.308,1,0
0.014426,0.092913,1,0.694,-0.306,1,0
0.01447,0.092543,1,0.696,-0.304,1,0
0.014514,0.092174,1,0.698,-0.302,1,0
0.014558,0.091805,1,0.7,-0.3,1,0
0.014601,0.091435,1,0.702,-0.298,1,0
0.014645,0.091066,1,0.704,-0.296,1,0
0.014689,0.090697,1,0.706,-0.294,1,0
0.014733,0.090327,1,0.708,-0.292,1,0
0.014777,0.089958,1,0.71,-0.29,1,0
0.014821,0.089588,1,0.712,-0.288,1,0
0.014865,0.089219,1,0.714,-0.286,1,0
0.014909,0.08885,1,0.716,-0.284,1,0
0.014953,0.08848,1,0.718,-0.282,1,0
0.014997,0.088111,1,0.72,-0.28,1,0
0.01504,0.087741,1,0.722,-0.278,1,0
0.015084,0.087372,1,0.724,-0.276,1,0
0.015128,0.087003,1,0.726,-0.274,1,0
0.015172,0.086633,1,0.728,-0.272,1,0
0.015216,0.086264,1,0.73,-0.27,1,0
0.01526,0.085895,1,0.732,-0.268,1,0
0.015304,0.085525,1,0.734,-0.266,1,0
0.015348,0.085156,1,0.736,-0.264,1,0
0.015392,0.084786,1,0.738,-0.262,1,0
0.015435,0.084417,1,0.74,-0.26,1,0
0.015479,0.084048,1,0.742,-0.258,1,0
0.015523,0.083678,1,0.744,-0.256,1,0
0.015567,0.083309,1,0.746,-0.254,1,0
0.015611,0.082939,1,0.748,-0.252,1,0
0.015655,0.08257,1,0.75,-0.25,1,0
0.015625,0.081814,1,0.752,-0.248,1,0
0.015596,0.081057,1,0.754,-0.246,1,0
0.015567,0.080301,1,0.756,-0.244,1,0
0.015537,0.079545,1,0.758,-0.242,1,0
0.015508,0.078788,1,0.76,-0.24,1,0
0.015478,0.078032,1,0.762,-0.238,1,0
0.015449,0.077276,1,0.764,-0.236,1,0
0.015419,0.076519,1,0.766,-0.234,1,0
0.01539,0.075763,1,0.768,-0.232,1,0
0.01536,0.075007,1,0.77,-0.23,1,0
0.015331,0.07425,1,0.772,-0.228,1,0
0.015301,0.073494,1,0.774,-0.226,1,0
0.015272,0.072738,1,0.776,-0.224,1,0
0.015242,0.071981,1,0.778,-0.222,1,0
0.015213,0.071225,1,0.78,-0.22,1,0
0.015183,0.070469,1,0.782,-0.218,1,0
0.015154,0.069712,1,0.784,-0.216,1,0
0.015125,0.068956,1,0.786,-0.214,1,0
0.015095,0.0682,1,0.788,-0.212,1,0
0.015066,0.067443,1,0.79,-0.21,1,0
0.015036,0.066687,1,0.792,-0.208,1,0
0.015007,0.065931,1,0.794,-0.206,1,0
0.014977,0.065174,1,0.796,-0.204,1,0
0.014948,0.064418,1,0.798,-0.202,1,0
0.014918,0.063662,1,0.8,-0.2,1,0
0.014889,0.062905,1,0.802,-0.198,1,0
0.014859,0.062149,1,0.804,-0.196,1,0
0.01483,0.061393,1,0.806,-0.194,1,0
0.0148,0.060636,1,0.808,-0.192,1,0
0.014771,0.05988,1,0.81,-0.19,1,0
0.014741,0.059124,1,0.812,-0.188,1,0
0.014712,0.058367,1,0.814,-0.186,1,0
0.014682,0.057611,1,0.816,-0.184,1,0
0.014653,0.056855,1,0.818,-0.182,1,0
0.014624,0.056098,1,0.82,-0.18,1,0
0.014594,0.055342,1,0.822,-0.178,1,0
0.014565,0.054586,1,0.824,-0.176,1,0
0.014535,0.053829,1,0.826,-0.174,1,0
0.014506,0.053073,1,0.828,-0.172,1,0
0.014476,0.052317,1,0.83,-0.17,1,0
0.014447,0.05156,1,0.832,-0.168,1,0
0.014417,0.050804,1,0.834,-0.166,1,0
0.014388,0.050048,1,0.836,-0.164,1,0
0.014358,0.049291,1,0.838,-0.162,1,0
0.014329,0.048535,1,0.84,-0.16,1,0
0.014299,0.047779,1,0.842,-0.158,1,0
0.01427,0.047022,1,0.844,-0.156,1,0
0.01424,0.046266,1,0.846,-0.154,1,0
0.014211,0.04551,1,0.848,-0.152,1,0
0.014182,0.044753,1,0.85,-0.15,1,0
0.014152,0.043997,1,0.852,-0.148,1,0
0.014123,0.043241,1,0.854,-0.146,1,0
0.014093,0.042484,1,0.856,-0.144,1,0
0.014064,0.041728,1,0.858,-0.142,1,0
0.014034,0.040972,1,0.86,-0.14,1,0
0.014005,0.040215,1,0.862,-0.138,1,0
0.013975,0.039459,1,0.864,-0.136,1,0
0.013946,0.038703,1,0.866,-0.134,1,0
0.013916,0.037946,1,0.868,-0.132,1,0
0.013887,0.03719,1,0.87,-0.13,1,0
0.013857,0.036434,1,0.872,-0.128,1,0
0.013828,0.035677,1,0.874,-0.126,1,0
0.013798,0.034921,1,0.876,-0.124,1,0
0.013769,0.034165,1,0.878,-0.122,1,0
0.01374,0.033408,1,0.88,-0.12,1,0
0.01371,0.032652,1,0.882,-0.118,1,0
0.013681,0.031896,1,0.884,-0.116,1,0
0.013651,0.031139,1,0.886,-0.114,1,0
0.013622,0.030383,1,0.888,-0.112,1,0
0.013592,0.029627,1,0.89,-0.11,1,0
0.013563,0.028871,1,0.892,-0.108,1,0
0.013533,0.028114,1,0.894,-0.106,1,0
0.013504,0.027358,1,0.896,-0.104,1,0
0.013474,0.026602,1,0.898,-0.102,1,0
0.013445,0.025845,1,0.9,-0.1,1,0
0.013415,0.025089,1,0.902,-0.098,1,0
0.013386,0.024333,1,0.904,-0.096,1,0
0.013356,0.023576,1,0.906,-0.094,1,0
0.013327,0.02282,1,0.908,-0.092,1,0
0.013297,0.022064,1,0.91,-0.09,1,0
0.013268,0.021307,1,0.912,-0.088,1,0
0.013239,0.020551,1,0.914,-0.086,1,0
0.013209,0.019795,1,0.916,-0.084,1,0
0.01318,0.019038,1,0.918,-0.082,1,0
0.01315,0.018282,1,0.92,-0.08,1,0
0.013121,0.017526,1,0.922,-0.078,1,0
0.013091,0.016769,1,0.924,-0.076,1,0
0.013062,0.016013,1,0.926,-0.074,1,0
0.013032,0.015257,1,0.928,-0.072,1,0
0.013003,0.0145,1,0.93,-0.07,1,0
0.012973,0.013744,1,0.932,-0.068,1,0
0.012944,0.012988,1,0.934,-0.066,1,0
0.012914,0.012231,1,0.936,-0.064,1,0
0.012885,0.011475,1,0.938,-0.062,1,0
0.012855,0.010719,1,0.94,-0.06,1,0
0.012826,0.0099622,1,0.942,-0.058,1,0
0.012797,0.0092059,1,0.944,-0.056,1,0
0.012767,0.0084495,1,0.946,-0.054,1,0
0.012738,0.0076932,1,0.948,-0.052,1,0
0.012708,0.0069369,1,0.95,-0.05,1,0
0.012679,0.0061806,1,0.952,-0.048,1,0
0.012649,0.0054242,1,0.954,-0.046,1,0
0.01262,0.0046679,1,0.956,-0.044,1,0
0.01259,0.0039116,1,0.958,-0.042,1,0
0.012561,0.0031552,1,0.96,-0.04,1,0
0.012531,0.0023989,1,0.962,-0.038,1,0
0.012502,0.0016426,1,0.964,-0.036,1,0
0.012472,0.00088623,1,0.966,-0.034,1,0
0.012443,0.0001299,1,0.968,-0.032,1,0
0.012413,-0.00062644,1,0.97,-0.03,1,0
0.012384,-0.0013828,1,0.972,-0.028,1,0
0.012354,-0.0021391,1,0.974,-0.026,1,0
0.012325,-0.0028954,1,0.976,-0.024,1,0
0.012296,-0.0036518,1,0.978,-0.022,1,0
0.012266,-0.0044081,1,0.98,-0.02,1,0
0.012237,-0.0051644,1,0.982,-0.018,1,0
0.012207,-0.0059208,1,0.984,-0.016,1,0
0.012178,-0.0066771,1,0.986,-0.014,1,0
0.012148,-0.0074334,1,0.988,-0.012,1,0
0.012119,-0.0081898,1,0.99,-0.01,1,0
0.012089,-0.0089461,1,0.992,-0.008,1,0
0.01206,-0.0097024,1,0.994,-0.006,1,0
0.01203,-0.010459,1,0.996,-0.004,1,0
0.012001,-0.011215,1,0.998,-0.002,1,0
0.011971,-0.011971,1,1,0,1,0
0.011886,-0.012672,1,1.002,0.002,1,0
0.0118,-0.013372,1,1.004,0.004,1,0
0.011715,-0.014072,1,1.006,0.006,1,0
0.011629,-0.014772,1,1.008,0.008,1,0
0.011544,-0.015473,1,1.01,0.01,1,0
0.011458,-0.016173,1,1.012,0.012,1,0
0.011372,-0.016873,1,1.014,0.014,1,0
0.011287,-0.017573,1,1.016,0.016,1,0
0.011201,-0.018273,1,1.018,0.018,1,0
0.011116,-0.018974,1,1.02,0.02,1,0
0.01103,-0.019674,1,1.022,0.022,1,0
0.010945,-0.020374,1,1.024,0.024,1,0
0.010859,-0.021074,1,1.026,0.026,1,0
0.010773,-0.021775,1,1.028,0.028,1,0
0.010688,-0.022475,1,1.03,0.03,1,0
0.010602,-0.023175,1,1.032,0.032,1,0
0.010517,-0.023875,1,1.034,0.034,1,0
0.010431,-0.024576,1,1.036,0.036,1,0
0.010346,-0.025276,1,1.038,0.038,1,0
0.01026,-0.025976,1,1.04,0.04,1,0
0.010174,-0.026676,1,1.042,0.042,1,0
0.010089,-0.027376,1,1.044,0.044,1,0
0.010003,-0.028077,1,1.046,0.046,1,0
0.0099177,-0.028777,1,1.048,0.048,1,0
0.0098322,-0.029477,1,1.05,0.05,1,0
0.0097466,-0.030177,1,1.052,0.052,1,0
0.009661,-0.030878,1,1.054,0.054,1,0
0.0095755,-0.031578,1,1.056,0.056,1,0
0.0094899,-0.032278,1,1.058,0.058,1,0
0.0094043,-0.032978,1,1.06,0.06,1,0
0.0093187,-0.033679,1,1.062,0.062,1,0
0.0092332,-0.034379,1,1.064,0.064,1,0
0.0091476,-0.035079,1,1.066,0.066,1,0
0.009062,-0.035779,1,1.068,0.068,1,0
0.0089765,-0.036479,1,1.07,0.07,1,0
0.0088909,-0.03718,1,1.072,0.072,1,0
0.0088053,-0.03788,1,1.074,0.074,1,0
0.0087198,-0.03858,1,1.076,0.076,1,0
0.0086342,-0.03928,1,1.078,0.078,1,0
0.0085486,-0.039981,1,1.08,0.08,1,0
0.008463,-0.040681,1,1.082,0.082,1,0
0.0083775,-0.041381,1,1.084,0.084,1,0
0.0082919,-0.042081,1,1.086,0.086,1,0
0.0082063,-0.042782,1,1.088,0.088,1,0
0.0081208,-0.043482,1,1.09,0.09,1,0
0.0080352,-0.044182,1,1.092,0.092,1,0
0.0079496,-0.044882,1,1.094,0.094,1,0
0.0078641,-0.045582,1,1.096,0.096,1,0
0.0077785,-0.046283,1,1.098,0.098,1,0
0.0076929,-0.046983,1,1.1,0.1,1,0
0.0076073,-0.047683,1,1.102,0.102,1,0
0.0075218,-0.048383,1,1.104,0.104,1,0
0.0074362,-0.049084,1,1.106,0.106,1,0
0.0073506,-0.049784,1,1.108,0.108,1,0
0.0072651,-0.050484,1,1.11,0.11,1,0
0.0071795,-0.051184,1,1.112,0.112,1,0
0.0070939,-0.051885,1,1.114,0.114,1,0
0.0070084,-0.052585,1,1.116,0.116,1,0
0.0069228,-0.053285,1,1.118,0.118,1,0
0.0068372,-0.053985,1,1.12,0.12,1,0
0.0067516,-0.054685,1,1.122,0.122,1,0
0.0066661,-0.055386,1,1.124,0.124,1,0
0.0065805,-0.056086,1,1.126,0.126,1,0
0.0064949,-0.056786,1,1.128,0.128,1,0
0.0064094,-0.057486,1,1.13,0.13,1,0
0.0063238,-0.058187,1,1.132,0.132,1,0
0.0062382,-0.058887,1,1.134,0.134,1,0
0.0061527,-0.059587,1,1.136,0.136,1,0
0.0060671,-0.060287,1,1.138,0.138,1,0
0.0059815,-0.060988,1,1.14,0.14,1,0
0.005896,-0.061688,1,1.142,0.142,1,0
0.0058104,-0.062388,1,1.144,0.144,1,0
0.0057248,-0.063088,1,1.146,0.146,1,0
0.0056392,-0.063788,1,1.148,0.148,1,0
0.0055537,-0.064489,1,1.15,0.15,1,0
0.0054681,-0.065189,1,1.152,0.152,1,0
0.0053825,-0.065889,1,1.154,0.154,1,0
0.005297,-0.066589,1,1.156,0.156,1,0
0.0052114,-0.06729,1,1.158,0.158,1,0
0.0051258,-0.06799,1,1.16,0.16,1,0
0.0050403,-0.06869,1,1.162,0.162,1,0
0.0049547,-0.06939,1,1.164,0.164,1,0
0.0048691,-0.070091,1,1.166,0.166,1,0
0.0047835,-0.070791,1,1.168,0.168,1,0
0.004698,-0.071491,1,1.17,0.17,1,0
0.0046124,-0.072191,1,1.172,0.172,1,0
0.0045268,-0.072891,1,1.174,0.174,1,0
0.0044413,-0.073592,1,1.176,0.176,1,0
0.0043557,-0.074292,1,1.178,0.178,1,0
0.0042701,-0.074992,1,1.18,0.18,1,0
0.0041846,-0.075692,1,1.182,0.182,1,0
0.004099,-0.076393,1,1.184,0.184,1,0
0.0040134,-0.077093,1,1.186,0.186,1,0
0.0039278,-0.077793,1,1.188,0.188,1,0
0.0038423,-0.078493,1,1.19,0.19,1,0
0.0037567,-0.079194,1,1.192,0.192,1,0
0.0036711,-0.079894,1,1.194,0.194,1,0
0.0035856,-0.080594,1,1.196,0.196,1,0
0.0035,-0.081294,1,1.198,0.198,1,0
0.0034144,-0.081994,1,1.2,0.2,1,0
0.0033289,-0.082695,1,1.202,0.202,1,0
0.0032433,-0.083395,1,1.204,0.204,1,0
0.0031577,-0.084095,1,1.206,0.206,1,0
0.0030721,-0.084795,1,1.208,0.208,1,0
0.0029866,-0.085496,1,1.21,0.21,1,0
0.002901,-0.086196,1,1.212,0.212,1,0
0.0028154,-0.086896,1,1.214,0.214,1,0
0.0027299,-0.087596,1,1.216,0.216,1,0
0.0026443,-0.088296,1,1.218,0.218,1,0
0.0025587,-0.088997,1,1.22,0.22,1,0
0.0024732,-0.089697,1,1.222,0.222,1,0
0.0023876,-0.090397,1,1.224,0.224,1,0
0.002302,-0.091097,1,1.226,0.226,1,0
0.0022164,-0.091798,1,1.228,0.228,1,0
0.0021309,-0.092498,1,1.23,0.23,1,0
0.0020453,-0.093198,1,1.232,0.232,1,0
0.0019597,-0.093898,1,1.234,0.234,1,0
0.0018742,-0.094599,1,1.236,0.236,1,0
0.0017886,-0.095299,1,1.238,0.238,1,0
0.001703,-0.095999,1,1.24,0.24,1,0
0.0016175,-0.096699,1,1.242,0.242,1,0
0.0015319,-0.097399,1,1.244,0.244,1,0
0.0014463,-0.0981,1,1.246,0.246,1,0
0.0013607,-0.0988,1,1.248,0.248,1,0
0.0012752,-0.0995,1,1.25,0.25,1,0
0.0011836,-0.099734,1,1.252,0.252,1,0
0.0010921,-0.099968,1,1.254,0.254,1,0
0.0010005,-0.1002,1,1.256,0.256,1,0
0.000909,-0.10044,1,1.258,0.258,1,0
0.00081745,-0.10067,1,1.26,0.26,1,0
0.00072591,-0.1009,1,1.262,0.262,1,0
0.00063436,-0.10114,1,1.264,0.264,1,0
0.00054281,-0.10137,1,1.266,0.266,1,0
0.00045127,-0.10161,1,1.268,0.268,1,0
0.00035972,-0.10184,1,1.27,0.27,1,0
0.00026818,-0.10207,1,1.272,0.272,1,0
0.00017663,-0.10231,1,1.274,0.274,1,0
8.5085e-05,-0.10254,1,1.276,0.276,1,0
-6.4607e-06,-0.10278,1,1.278,0.278,1,0
-9.8007e-05,-0.10301,1,1.28,0.28,1,0
-0.00018955,-0.10324,1,1.282,0.282,1,0
-0.0002811,-0.10348,1,1.284,0.284,1,0
-0.00037264,-0.10371,1,1.286,0.286,1,0
-0.00046419,-0.10395,1,1.288,0.288,1,0
-0.00055573,-0.10418,1,1.29,0.29,1,0
-0.00064728,-0.10441,1,1.292,0.292,1,0
-0.00073883,-0.10465,1,1.294,0.294,1,0
-0.00083037,-0.10488,1,1.296,0.296,1,0
-0.00092192,-0.10511,1,1.298,0.298,1,0
-0.0010135,-0.10535,1,1.3,0.3,1,0
-0.001105,-0.10558,1,1.302,0.302,1,0
-0.0011966,-0.10582,1,1.304,0.304,1,0
-0.0012881,-0.10605,1,1.306,0.306,1,0
-0.0013796,-0.10628,1,1.308,0.308,1,0
-0.0014712,-0.10652,1,1.31,0.31,1,0
-0.0015627,-0.10675,1,1.312,0.312,1,0
-0.0016543,-0.10699,1,1.314,0.314,1,0
-0.0017458,-0.10722,1,1.316,0.316,1,0
-0.0018374,-0.10745,1,1.318,0.318,1,0
-0.0019289,-0.10769,1,1.32,0.32,1,0
-0.0020205,-0.10792,1,1.322,0.322,1,0
-0.002112,-0.10816,1,1.324,0.324,1,0
-0.0022036,-0.10839,1,1.326,0.326,1,0
-0.0022951,-0.10862,1,1.328,0.328,1,0
-0.0023867,-0.10886,1,1.33,0.33,1,0
-0.0024782,-0.10909,1,1.332,0.332,1,0
-0.0025697,-0.10933,1,1.334,0.334,1,0
-0.0026613,-0.10956,1,1.336,0.336,1,0
-0.0027528,-0.10979,1,1.338,0.338,1,0
-0.0028444,-0.11003,1,1.34,0.34,1,0
-0.0029359,-0.11026,1,1.342,0.342,1,0
-0.0030275,-0.1105,1,1.344,0.344,1,0
-0.003119,-0.11073,1,1.346,0.346,1,0
-0.0032106,-0.11096,1,1.348,0.348,1,0
-0.0033021,-0.1112,1,1.35,0.35,1,0
-0.0033937,-0.11143,1,1.352,0.352,1,0
-0.0034852,-0.11167,1,1.354,0.354,1,0
-0.0035767,-0.1119,1,1.356,0.356,1,0
-0.0036683,-0.11213,1,1.358,0.358,1,0
-0.0037598,-0.11237,1,1.36,0.36,1,0
-0.0038514,-0.1126,1,1.362,0.362,1,0
-0.0039429,-0.11283,1,1.364,0.364,1,0
-0.0040345,-0.11307,1,1.366,0.366,1,0
-0.004126,-0.1133,1,1.368,0.368,1,0
-0.0042176,-0.11354,1,1.37,0.37,1,0
-0.0043091,-0.11377,1,1.372,0.372,1,0
-0.0044007,-0.114,1,1.374,0.374,1,0
-0.0044922,-0.11424,1,1.376,0.376,1,0
-0.0045837,-0.11447,1,1.378,0.378,1,0
-0.0046753,-0.11471,1,1.38,0.38,1,0
-0.0047668,-0.11494,1,1.382,0.382,1,0
-0.0048584,-0.11517,1,1.384,0.384,1,0
-0.0049499,-0.11541,1,1.386,0.386,1,0
-0.0050415,-0.11564,1,1.388,0.388,1,0
-0.005133,-0.11588,1,1.39,0.39,1,0
-0.0052246,-0.11611,1,1.392,0.392,1,0
-0.0053161,-0.11634,1,1.394,0.394,1,0
-0.0054077,-0.11658,1,1.396,0.396,1,0
-0.0054992,-0.11681,1,1.398,0.398,1,0
-0.0055907,-0.11705,1,1.4,0.4,1,0
-0.0056823,-0.11728,1,1.402,0.402,1,0
-0.0057738,-0.11751,1,1.404,0.404,1,0
-0.0058654,-0.11775,1,1.406,0.406,1,0
-0.0059569,-0.11798,1,1.408,0.408,1,0
-0.0060485,-0.11822,1,1.41,0.41,1,0
-0.00614,-0.11845,1,1.412,0.412,1,0
-0.0062316,-0.11868,1,1.414,0.414,1,0
-0.0063231,-0.11892,1,1.416,0.416,1,0
-0.0064147,-0.11915,1,1.418,0.418,1,0
-0.0065062,-0.11939,1,1.42,0.42,1,0
-0.0065978,-0.11962,1,1.422,0.422,1,0
-0.0066893,-0.11985,1,1.424,0.424,1,0
-0.0067808,-0.12009,1,1.426,0.426,1,0
-0.0068724,-0.12032,1,1.428,0.428,1,0
-0.0069639,-0.12056,1,1.43,0.43,1,0
-0.0070555,-0.12079,1,1.432,0.432,1,0
-0.007147,-0.12102,1,1.434,0.434,1,0
-0.0072386,-0.12126,1,1.436,0.436,1,0
-0.0073301,-0.12149,1,1.438,0.438,1,0
-0.0074217,-0.12172,1,1.44,0.44,1,0
-0.0075132,-0.12196,1,1.442,0.442,1,0
-0.0076048,-0.12219,1,1.444,0.444,1,0
-0.0076963,-0.12243,1,1.446,0.446,1,0
-0.0077878,-0.12266,1,1.448,0.448,1,0
-0.0078794,-0.12289,1,1.45,0.45,1,0
-0.0079709,-0.12313,1,1.452,0.452,1,0
-0.0080625,-0.12336,1,1.454,0.454,1,0
-0.008154,-0.1236,1,1.456,0.456,1,0
-0.0082456,-0.12383,1,1.458,0.458,1,0
-0.0083371,-0.12406,1,1.46,0.46,1,0
-0.0084287,-0.1243,1,1.462,0.462,1,0
-0.0085202,-0.12453,1,1.464,0.464,1,0
-0.0086118,-0.12477,1,1.466,0.466,1,0
-0.0087033,-0.125,1,1.468,0.468,1,0
-0.0087948,-0.12523,1,1.47,0.47,1,0
-0.0088864,-0.12547,1,1.472,0.472,1,0
-0.0089779,-0.1257,1,1.474,0.474,1,0
-0.0090695,-0.12594,1,1.476,0.476,1,0
-0.009161,-0.12617,1,1.478,0.478,1,0
-0.0092526,-0.1264,1,1.48,0.48,1,0
-0.0093441,-0.12664,1,1.482,0.482,1,0
-0.0094357,-0.12687,1,1.484,0.484,1,0
-0.0095272,-0.12711,1,1.486,0.486,1,0
-0.0096188,-0.12734,1,1.488,0.488,1,0
-0.0097103,-0.12757,1,1.49,0.49,1,0
-0.0098019,-0.12781,1,1.492,0.492,1,0
-0.0098934,-0.12804,1,1.494,0.494,1,0
-0.0099849,-0.12828,1,1.496,0.496,1,0
-0.010076,-0.12851,1,1.498,0.498,1,0
-0.010168,-0.12874,1,1.5,0.5,1,0
-0.010212,-0.12837,1,1.502,0.502,1,0
-0.010256,-0.128,1,1.504,0.504,1,0
-0.0103,-0.12763,1,1.506,0.506,1,0
-0.010344,-0.12727,1,1.508,0.508,1,0
-0.010388,-0.1269,1,1.51,0.51,1,0
-0.010431,-0.12653,1,1.512,0.512,1,0
-0.010475,-0.12616,1,1.514,0.514,1,0
-0.010519,-0.12579,1,1.516,0.516,1,0
-0.010563,-0.12542,1,1.518,0.518,1,0
-0.010607,-0.12505,1,1.52,0.52,1,0
-0.010651,-0.12468,1,1.522,0.522,1,0
-0.010695,-0.12431,1,1.524,0.524,1,0
-0.010739,-0.12394,1,1.526,0.526,1,0
-0.010783,-0.12357,1,1.528,0.528,1,0
-0.010826,-0.1232,1,1.53,0.53,1,0
-0.01087,-0.12283,1,1.532,0.532,1,0
-0.010914,-0.12246,1,1.534,0.534,1,0
-0.010958,-0.12209,1,1.536,0.536,1,0
-0.011002,-0.12172,1,1.538,0.538,1,0
-0.011046,-0.12136,1,1.54,0.54,1,0
-0.01109,-0.12099,1,1.542,0.542,1,0
-0.011134,-0.12062,1,1.544,0.544,1,0
-0.011178,-0.12025,1,1.546,0.546,1,0
-0.011222,-0.11988,1,1.548,0.548,1,0
-0.011265,-0.11951,1,1.55,0.55,1,0
-0.011309,-0.11914,1,1.552,0.552,1,0
-0.011353,-0.11877,1,1.554,0.554,1,0
-0.011397,-0.1184,1,1.556,0.556,1,0
-0.011441,-0.11803,1,1.558,0.558,1,0
-0.011485,-0.11766,1,1.56,0.56,1,0
-0.011529,-0.11729,1,1.562,0.562,1,0
-0.011573,-0.11692,1,1.564,0.564,1,0
-0.011617,-0.11655,1,1.566,0.566,1,0
-0.01166,-0.11618,1,1.568,0.568,1,0
-0.011704,-0.11581,1,1.57,0.57,1,0
-0.011748,-0.11545,1,1.572,0.572,1,0
-0.011792,-0.11508,1,1.574,0.574,1,0
-0.011836,-0.11471,1,1.576,0.576,1,0
-0.01188,-0.11434,1,1.578,0.578,1,0
-0.011924,-0.11397,1,1.58,0.58,1,0
-0.011968,-0.1136,1,1.582,0.582,1,0
-0.012012,-0.11323,1,1.584,0.584,1,0
-0.012056,-0.11286,1,1.586,0.586,1,0
-0.012099,-0.11249,1,1.588,0.588,1,0
-0.012143,-0.11212,1,1.59,0.59,1,0
-0.012187,-0.11175,1,1.592,0.592,1,0
-0.012231,-0.11138,1,1.594,0.594,1,0
-0.012275,-0.11101,1,1.596,0.596,1,0
-0.012319,-0.11064,1,1.598,0.598,1,0
-0.012363,-0.11027,1,1.6,0.6,1,0
-0.012407,-0.1099,1,1.602,0.602,1,0
-0.012451,-0.10954,1,1.604,0.604,1,0
-0.012494,-0.10917,1,1.606,0.606,1,0
-0.012538,-0.1088,1,1.608,0.608,1,0
-0.012582,-0.10843,1,1.61,0.61,1,0
-0.012626,-0.10806,1,1.612,0.612,1,0
-0.01267,-0.10769,1,1.614,0.614,1,0
-0.012714,-0.10732,1,1.616,0.616,1,0
-0.012758,-0.10695,1,1.618,0.618,1,0
-0.012802,-0.10658,1,1.62,0.62,1,0
-0.012846,-0.10621,1,1.622,0.622,1,0
-0.01289,-0.10584,1,1.624,0.624,1,0
-0.012933,-0.10547,1,1.626,0.626,1,0
-0.012977,-0.1051,1,1.628,0.628,1,0
-0.013021,-0.10473,1,1.63,0.63,1,0
-0.013065,-0.10436,1,1.632,0.632,1,0
-0.013109,-0.10399,1,1.634,0.634,1,0
-0.013153,-0.10362,1,1.636,0.636,1,0
-0.013197,-0.10326,1,1.638,0.638,1,0
-0.013241,-0.10289,1,1.64,0.64,1,0
-0.013285,-0.10252,1,1.642,0.642,1,0
-0.013328,-0.10215,1,1.644,0.644,1,0
-0.013372,-0.10178,1,1.646,0.646,1,0
-0.013416,-0.10141,1,1.648,0.648,1,0
-0.01346,-0.10104,1,1.65,0.65,1,0
-0.013504,-0.10067,1,1.652,0.652,1,0
-0.013548,-0.1003,1,1.654,0.654,1,0
-0.013592,-0.099931,1,1.656,0.656,1,0
-0.013636,-0.099562,1,1.658,0.658,1,0
-0.01368,-0.099192,1,1.66,0.66,1,0
-0.013724,-0.098823,1,1.662,0.662,1,0
-0.013767,-0.098454,1,1.664,0.664,1,0
-0.013811,-0.098084,1,1.666,0.666,1,0
-0.013855,-0.097715,1,1.668,0.668,1,0
-0.013899,-0.097345,1,1.67,0.67,1,0
-0.013943,-0.096976,1,1.672,0.672,1,0
-0.013987,-0.096607,1,1.674,0.674,1,0
-0.014031,-0.096237,1,1.676,0.676,1,0
-0.014075,-0.095868,1,1.678,0.678,1,0
-0.014119,-0.095499,1,1.68,0.68,1,0
-0.014163,-0.095129,1,1.682,0.682,1,0
-0.014206,-0.09476,1,1.684,0.684,1,0
-0.01425,-0.09439,1,1.686,0.686,1,0
-0.014294,-0.094021,1,1.688,0.688,1,0
-0.014338,-0.093652,1,1.69,0.69,1,0
-0.014382,-0.093282,1,1.692,0.692,1,0
-0.014426,-0.092913,1,1.694,0.694,1,0
-0.01447,-0.092543,1,1.696,0.696,1,0
-0.014514,-0.092174,1,1.698,0.698,1,0
-0.014558,-0.091805,1,1.7,0.7,1,0
-0.014601,-0.091435,1,1.702,0.702,1,0
-0.014645,-0.091066,1,1.704,0.704,1,0
-0.014689,-0.090697,1,1.706,0.706,1,0
-0.014733,-0.090327,1,1.708,0.708,1,0
-0.014777,-0.089958,1,1.71,0.71,1,0
-0.014821,-0.089588,1,1.712,0.712,1,0
-0.014865,-0.089219,1,1.714,0.714,1,0
-0.014909,-0.08885,1,1.716,0.716,1,0
-0.014953,-0.08848,1,1.718,0.718,1,0
-0.014997,-0.088111,1,1.72,0.72,1,0
-0.01504,-0.087741,1,1.722,0.722,1,0
-0.015084,-0.087372,1,1.724,0.724,1,0
-0.015128,-0.087003,1,1.726,0.726,1,0
-0.015172,-0.086633,1,1.728,0.728,1,0
-0.015216,-0.086264,1,1.73,0.73,1,0
-0.01526,-0.085895,1,1.732,0.732,1,0
-0.015304,-0.085525,1,1.734,0.734,1,0
-0.015348,-0.085156,1,1.736,0.736,1,0
-0.015392,-0.084786,1,1.738,0.738,1,0
-0.015435,-0.084417,1,1.74,0.74,1,0
-0.015479,-0.084048,1,1.742,0.742,1,0
-0.015523,-0.083678,1,1.744,0.744,1,0
-0.015567,-0.083309,1,1.746,0.746,1,0
-0.015611,-0.082939,1,1.748,0.748,1,0
-0.015655,-0.08257,1,1.75,0.75,1,0
-0.015625,-0.081814,1,1.752,0.752,1,0
-0.015596,-0.081057,1,1.754,0.754,1,0
-0.015567,-0.080301,1,1.756,0.756,1,0
-0.015537,-0.079545,1,1.758,0.758,1,0
-0.015508,-0.078788,1,1.76,0.76,1,0
-0.015478,-0.078032,1,1.762,0.762,1,0
-0.015449,-0.077276,1,1.764,0.764,1,0
-0.015419,-0.076519,1,1.766,0.766,1,0
-0.01539,-0.075763,1,1.768,0.768,1,0
-0.01536,-0.075007,1,1.77,0.77,1,0
-0.015331,-0.07425,1,1.772,0.772,1,0
-0.015301,-0.073494,1,1.774,0.774,1,0
-0.015272,-0.072738,1,1.776,0.776,1,0
-0.015242,-0.071981,1,1.778,0.778,1,0
-0.015213,-0.071225,1,1.78,0.78,1,0
-0.015183,-0.070469,1,1.782,0.782,1,0
-0.015154,-0.069712,1,1.784,0.784,1,0
-0.015125,-0.068956,1,1.786,0.786,1,0
-0.015095,-0.0682,1,1.788,0.788,1,0
-0.015066,-0.067443,1,1.79,0.79,1,0
-0.015036,-0.066687,1,1.792,0.792,1,0
-0.015007,-0.065931,1,1.794,0.794,1,0
-0.014977,-0.065174,1,1.796,0.796,1,0
-0.014948,-0.064418,1,1.798,0.798,1,0
-0.014918,-0.063662,1,1.8,0.8,1,0
-0.014889,-0.062905,1,1.802,0.802,1,0
-0.014859,-0.062149,1,1.804,0.804,1,0
-0.01483,-0.061393,1,1.806,0.806,1,0
-0.0148,-0.060636,1,1.808,0.808,1,0
-0.014771,-0.05988,1,1.81,0.81,1,0
-0.014741,-0.059124,1,1.812,0.812,1,0
-0.014712,-0.058367,1,1.814,0.814,1,0
-0.014682,-0.057611,1,1.816,0.816,1,0
-0.014653,-0.056855,1,1.818,0.818,1,0
-0.014624,-0.056098,1,1.82,0.82,1,0
-0.014594,-0.055342,1,1.822,0.822,1,0
-0.014565,-0.054586,1,1.824,0.824,1,0
-0.014535,-0.053829,1,1.826,0.826,1,0
-0.014506,-0.053073,1,1.828,0.828,1,0
-0.014476,-0.052317,1,1.83,0.83,1,0
-0.014447,-0.05156,1,1.832,0.832,1,0
-0.014417,-0.050804,1,1.834,0.834,1,0
-0.014388,-0.050048,1,1.836,0.836,1,0
-0.014358,-0.049291,1,1.838,0.838,1,0
-0.014329,-0.048535,1,1.84,0.84,1,0
-0.014299,-0.047779,1,1.842,0.842,1,0
-0.01427,-0.047022,1,1.844,0.844,1,0
-0.01424,-0.046266,1,1.846,0.846,1,0
-0.014211,-0.04551,1,1.848,0.848,1,0
-0.014182,-0.044753,1,1.85,0.85,1,0
-0.014152,-0.043997,1,1.852,0.852,1,0
-0.014123,-0.043241,1,1.854,0.854,1,0
-0.014093,-0.042484,1,1.856,0.856,1,0
-0.014064,-0.041728,1,1.858,0.858,1,0
-0.014034,-0.040972,1,1.86,0.86,1,0
-0.014005,-0.040215,1,1.862,0.862,1,0
-0.013975,-0.039459,1,1.864,0.864,1,0
-0.013946,-0.038703,1,1.866,0.866,1,0
-0.013916,-0.037946,1,1.868,0.868,1,0
-0.013887,-0.03719,1,1.87,0.87,1,0
-0.013857,-0.036434,1,1.872,0.872,1,0
-0.013828,-0.035677,1,1.874,0.874,1,0
-0.013798,-0.034921,1,1.876,0.876,1,0
-0.013769,-0.034165,1,1.878,0.878,1,0
-0.01374,-0.033408,1,1.88,0.88,1,0
-0.01371,-0.032652,1,1.882,0.882,1,0
-0.013681,-0.031896,1,1.884,0.884,1,0
-0.013651,-0.03114,1,1.886,0.886,1,0
-0.013622,-0.030383,1,1.888,0.888,1,0
-0.013592,-0.029627,1,1.89,0.89,1,0
-0.013563,-0.02887,1,1.892,0.892,1,0
-0.013533,-0.028114,1,1.894,0.894,1,0
-0.013504,-0.027358,1,1.896,0.896,1,0
-0.013474,-0.026602,1,1.898,0.898,1,0
-0.013445,-0.025845,1,1.9,0.9,1,0
-0.013415,-0.025089,1,1.902,0.902,1,0
-0.013386,-0.024333,1,1.904,0.904,1,0
-0.013356,-0.023576,1,1.906,0.906,1,0
-0.013327,-0.02282,1,1.908,0.908,1,0
-0.013297,-0.022064,1,1.91,0.91,1,0
-0.013268,-0.021307,1,1.912,0.912,1,0
-0.013239,-0.020551,1,1.914,0.914,1,0
-0.013209,-0.019795,1,1.916,0.916,1,0
-0.01318,-0.019038,1,1.918,0.918,1,0
-0.01315,-0.018282,1,1.92,0.92,1,0
-0.013121,-0.017526,1,1.922,0.922,1,0
-0.013091,-0.016769,1,1.924,0.924,1,0
-0.013062,-0.016013,1,1.926,0.926,1,0
-0.013032,-0.015257,1,1.928,0.928,1,0
-0.013003,-0.0145,1,1.93,0.93,1,0
-0.012973,-0.013744,1,1.932,0.932,1,0
-0.012944,-0.012988,1,1.934,0.934,1,0
-0.012914,-0.012231,1,1.936,0.936,1,0
-0.012885,-0.011475,1,1.938,0.938,1,0
-0.012855,-0.010719,1,1.94,0.94,1,0
-0.012826,-0.0099622,1,1.942,0.942,1,0
-0.012797,-0.0092059,1,1.944,0.944,1,0
-0.012767,-0.0084496,1,1.946,0.946,1,0
-0.012738,-0.0076932,1,1.948,0.948,1,0
-0.012708,-0.0069369,1,1.95,0.95,1,0
-0.012679,-0.0061805,1,1.952,0.952,1,0
-0.012649,-0.0054242,1,1.954,0.954,1,0
-0.01262,-0.0046679,1,1.956,0.956,1,0
-0.01259,-0.0039116,1,1.958,0.958,1,0
-0.012561,-0.0031552,1,1.96,0.96,1,0
-0.012531,-0.0023989,1,1.962,0.962,1,0
-0.012502,-0.0016426,1,1.964,0.964,1,0
-0.012472,-0.00088622,1,1.966,0.966,1,0
-0.012443,-0.0001299,1,1.968,0.968,1,0
-0.012413,0.00062645,1,1.97,0.97,1,0
-0.012384,0.0013828,1,1.972,0.972,1,0
-0.012354,0.0021391,1,1.974,0.974,1,0
-0.012325,0.0028954,1,1.976,0.976,1,0
-0.012296,0.0036518,1,1.978,0.978,1,0
-0.012266,0.0044081,1,1.98,0.98,1,0
-0.012237,0.0051644,1,1.982,0.982,1,0
-0.012207,0.0059208,1,1.984,0.984,1,0
-0.012178,0.0066771,1,1.986,0.986,1,0
-0.012148,0.0074334,1,1.988,0.988,1,0
-0.012119,0.0081898,1,1.99,0.99,1,0
-0.012089,0.0089461,1,1.992,0.992,1,0
-0.01206,0.0097024,1,1.994,0.994,1,0
-0.01203,0.010459,1,1.996,0.996,1,0
-0.012001,0.011215,1,1.998,0.998,1,0
-0.011971,0.011971,1,2,1,1,0


==> spacetime/csst.csv <==
-0.0077605,1.2473e-11,0.0077605,1,0,-1,1,0
-0.0077255,0.00078579,0.0085113,1,0.002,-0.998,1,0
-0.0076906,0.0015716,0.0092622,1,0.004,-0.996,1,0
-0.0076556,0.0023574,0.010013,1,0.006,-0.994,1,0
-0.0076207,0.0031432,0.010764,1,0.008,-0.992,1,0
-0.0075857,0.003929,0.011515,1,0.01,-0.99,1,0
-0.0075508,0.0047148,0.012266,1,0.012,-0.988,1,0
-0.0075158,0.0055006,0.013016,1,0.014,-0.986,1,0
-0.0074809,0.0062864,0.013767,1,0.016,-0.984,1,0
-0.0074459,0.0070722,0.014518,1,0.018,-0.982,1,0
-0.007411,0.007858,0.015269,1,0.02,-0.98,1,0
-0.007376,0.0086438,0.01602,1,0.022,-0.978,1,0
-0.0073411,0.0094296,0.016771,1,0.024,-0.976,1,0
-0.0073061,0.010215,0.017522,1,0.026,-0.974,1,0
-0.0072712,0.011001,0.018272,1,0.028,-0.972,1,0
-0.0072362,0.011787,0.019023,1,0.03,-0.97,1,0
-0.0072013,0.012573,0.019774,1,0.032,-0.968,1,0
-0.0071663,0.013359,0.020525,1,0.034,-0.966,1,0
-0.0071314,0.014144,0.021276,1,0.036,-0.964,1,0
-0.0070964,0.01493,0.022027,1,0.038,-0.962,1,0
-0.0070614,0.015716,0.022777,1,0.04,-0.96,1,0
-0.0070265,0.016502,0.023528,1,0.042,-0.958,1,0
-0.0069915,0.017288,0.024279,1,0.044,-0.956,1,0
-0.0069566,0.018073,0.02503,1,0.046,-0.954,1,0
-0.0069216,0.018859,0.025781,1,0.048,-0.952,1,0
-0.0068867,0.019645,0.026532,1,0.05,-0.95,1,0
-0.0068517,0.020431,0.027283,1,0.052,-0.948,1,0
-0.0068168,0.021217,0.028033,1,0.054,-0.946,1,0
-0.0067818,0.022002,0.028784,1,0.056,-0.944,1,0
-0.0067469,0.022788,0.029535,1,0.058,-0.942,1,0
-0.0067119,0.023574,0.030286,1,0.06,-0.94,1,0
-0.006677,0.02436,0.031037,1,0.062,-0.938,1,0
-0.006642,0.025146,0.031788,1,0.064,-0.936,1,0
-0.0066071,0.025931,0.032538,1,0.066,-0.934,1,0
-0.0065721,0.026717,0.033289,1,0.068,-0.932,1,0
-0.0065372,0.027503,0.03404,1,0.07,-0.93,1,0
-0.0065022,0.028289,0.034791,1,0.072,-0.928,1,0
-0.0064673,0.029075,0.035542,1,0.074,-0.926,1,0
-0.0064323,0.02986,0.036293,1,0.076,-0.924,1,0
-0.0063974,0.030646,0.037044,1,0.078,-0.922,1,0
-0.0063624,0.031432,0.037794,1,0.08,-0.92,1,0
-0.0063275,0.032218,0.038545,1,0.082,-0.918,1,0
-0.0062925,0.033004,0.039296,1,0.084,-0.916,1,0
-0.0062576,0.033789,0.040047,1,0.086,-0.914,1,0
-0.0062226,0.034575,0.040798,1,0.088,-0.912,1,0
-0.0061877,0.035361,0.041549,1,0.09,-0.91,1,0
-0.0061527,0.036147,0.0423,1,0.092,-0.908,1,0
-0.0061178,0.036933,0.04305,1,0.094,-0.906,1,0
-0.0060828,0.037718,0.043801,1,0.096,-0.904,1,0
-0.0060479,0.038504,0.044552,1,0.098,-0.902,1,0
-0.0060129,0.03929,0.045303,1,0.1,-0.9,1,0
-0.005978,0.040076,0.046054,1,0.102,-0.898,1,0
-0.005943,0.040862,0.046805,1,0.104,-0.896,1,0
-0.0059081,0.041647,0.047555,1,0.106,-0.894,1,0
-0.0058731,0.042433,0.048306,1,0.108,-0.892,1,0
-0.0058382,0.043219,0.049057,1,0.11,-0.89,1,0
-0.0058032,0.044005,0.049808,1,0.112,-0.888,1,0
-0.0057683,0.044791,0.050559,1,0.114,-0.886,1,0
-0.0057333,0.045576,0.05131,1,0.116,-0.884,1,0
-0.0056984,0.046362,0.052061,1,0.118,-0.882,1,0
-0.0056634,0.047148,0.052811,1,0.12,-0.88,1,0
-0.0056285,0.047934,0.053562,1,0.122,-0.878,1,0
-0.0055935,0.04872,0.054313,1,0.124,-0.876,1,0
-0.0055586,0.049505,0.055064,1,0.126,-0.874,1,0
-0.0055236,0.050291,0.055815,1,0.128,-0.872,1,0
-0.0054886,0.051077,0.056566,1,0.13,-0.87,1,0
-0.0054537,0.051863,0.057317,1,0.132,-0.868,1,0
-0.0054187,0.052649,0.058067,1,0.134,-0.866,1,0
-0.0053838,0.053434,0.058818,1,0.136,-0.864,1,0
-0.0053488,0.05422,0.059569,1,0.138,-0.862,1,0
-0.0053139,0.055006,0.06032,1,0.14,-0.86,1,0
-0.0052789,0.055792,0.061071,1,0.142,-0.858,1,0
-0.005244,0.056578,0.061822,1,0.144,-0.856,1,0
-0.005209,0.057363,0.062572,1,0.146,-0.854,1,0
-0.0051741,0.058149,0.063323,1,0.148,-0.852,1,0
-0.0051391,0.058935,0.064074,1,0.15,-0.85,1,0
-0.0051042,0.059721,0.064825,1,0.152,-0.848,1,0
-0.0050692,0.060507,0.065576,1,0.154,-0.846,1,0
-0.0050343,0.061292,0.066327,1,0.156,-0.844,1,0
-0.0049993,0.062078,0.067078,1,0.158,-0.842,1,0
-0.0049644,0.062864,0.067828,1,0.16,-0.84,1,0
-0.0049294,0.06365,0.068579,1,0.162,-0.838,1,0
-0.0048945,0.064436,0.06933,1,0.164,-0.836,1,0
-0.0048595,0.065221,0.070081,1,0.166,-0.834,1,0
-0.0048246,0.066007,0.070832,1,0.168,-0.832,1,0
-0.0047896,0.066793,0.071583,1,0.17,-0.83,1,0
-0.0047547,0.067579,0.072333,1,0.172,-0.828,1,0
-0.0047197,0.068365,0.073084,1,0.174,-0.826,1,0
-0.0046848,0.06915,0.073835,1,0.176,-0.824,1,0
-0.0046498,0.069936,0.074586,1,0.178,-0.822,1,0
-0.0046149,0.070722,0.075337,1,0.18,-0.82,1,0
-0.0045799,0.071508,0.076088,1,0.182,-0.818,1,0
-0.004545,0.072294,0.076839,1,0.184,-0.816,1,0
-0.00451,0.073079,0.077589,1,0.186,-0.814,1,0
-0.0044751,0.073865,0.07834,1,0.188,-0.812,1,0
-0.0044401,0.074651,0.079091,1,0.19,-0.81,1,0
-0.0044052,0.075437,0.079842,1,0.192,-0.808,1,0
-0.0043702,0.076223,0.080593,1,0.194,-0.806,1,0
-0.0043353,0.077008,0.081344,1,0.196,-0.804,1,0
-0.0043003,0.077794,0.082095,1,0.198,-0.802,1,0
-0.0042654,0.07858,0.082845,1,0.2,-0.8,1,0
-0.0042304,0.079366,0.083596,1,0.202,-0.798,1,0
-0.0041955,0.080152,0.084347,1,0.204,-0.796,1,0
-0.0041605,0.080937,0.085098,1,0.206,-0.794,1,0
-0.0041256,0.081723,0.085849,1,0.208,-0.792,1,0
-0.0040906,0.082509,0.0866,1,0.21,-0.79,1,0
-0.0040557,0.083295,0.08735,1,0.212,-0.788,1,0
-0.0040207,0.084081,0.088101,1,0.214,-0.786,1,0
-0.0039858,0.084866,0.088852,1,0.216,-0.784,1,0
-0.0039508,0.085652,0.089603,1,0.218,-0.782,1,0
-0.0039158,0.086438,0.090354,1,0.22,-0.78,1,0
-0.0038809,0.087224,0.091105,1,0.222,-0.778,1,0
-0.0038459,0.08801,0.091856,1,0.224,-0.776,1,0
-0.003811,0.088795,0.092606,1,0.226,-0.774,1,0
-0.003776,0.089581,0.093357,1,0.228,-0.772,1,0
-0.0037411,0.090367,0.094108,1,0.23,-0.77,1,0
-0.0037061,0.091153,0.094859,1,0.232,-0.768,1,0
-0.0036712,0.091939,0.09561,1,0.234,-0.766,1,0
-0.0036362,0.092724,0.096361,1,0.236,-0.764,1,0
-0.0036013,0.09351,0.097111,1,0.238,-0.762,1,0
-0.0035663,0.094296,0.097862,1,0.24,-0.76,1,0
-0.0035314,0.095082,0.098613,1,0.242,-0.758,1,0
-0.0034964,0.095868,0.099364,1,0.244,-0.756,1,0
-0.0034615,0.096653,0.10011,1,0.246,-0.754,1,0
-0.0034265,0.097439,0.10087,1,0.248,-0.752,1,0
-0.0033916,0.098225,0.10162,1,0.25,-0.75,1,0
-0.0033407,0.09855,0.10189,1,0.252,-0.748,1,0
-0.0032899,0.098876,0.10217,1,0.254,-0.746,1,0
-0.003239,0.099201,0.10244,1,0.256,-0.744,1,0
-0.0031882,0.099527,0.10272,1,0.258,-0.742,1,0
-0.0031374,0.099852,0.10299,1,0.26,-0.74,1,0
-0.0030865,0.10018,0.10326,1,0.262,-0.738,1,0
-0.0030357,0.1005,0.10354,1,0.264,-0.736,1,0
-0.0029848,0.10083,0.10381,1,0.266,-0.734,1,0
-0.002934,0.10115,0.10409,1,0.268,-0.732,1,0
-0.0028831,0.10148,0.10436,1,0.27,-0.73,1,0
-0.0028323,0.10181,0.10464,1,0.272,-0.728,1,0
-0.0027814,0.10213,0.10491,1,0.274,-0.726,1,0
-0.0027306,0.10246,0.10519,1,0.276,-0.724,1,0
-0.0026798,0.10278,0.10546,1,0.278,-0.722,1,0
-0.0026289,0.10311,0.10574,1,0.28,-0.72,1,0
-0.0025781,0.10343,0.10601,1,0.282,-0.718,1,0
-0.0025272,0.10376,0.10629,1,0.284,-0.716,1,0
-0.0024764,0.10408,0.10656,1,0.286,-0.714,1,0
-0.0024255,0.10441,0.10683,1,0.288,-0.712,1,0
-0.0023747,0.10473,0.10711,1,0.29,-0.71,1,0
-0.0023238,0.10506,0.10738,1,0.292,-0.708,1,0
-0.002273,0.10539,0.10766,1,0.294,-0.706,1,0
-0.0022221,0.10571,0.10793,1,0.296,-0.704,1,0
-0.0021713,0.10604,0.10821,1,0.298,-0.702,1,0
-0.0021205,0.10636,0.10848,1,0.3,-0.7,1,0
-0.0020696,0.10669,0.10876,1,0.302,-0.698,1,0
-0.0020188,0.10701,0.10903,1,0.304,-0.696,1,0
-0.0019679,0.10734,0.10931,1,0.306,-0.694,1,0
-0.0019171,0.10766,0.10958,1,0.308,-0.692,1,0
-0.0018662,0.10799,0.10986,1,0.31,-0.69,1,0
-0.0018154,0.10832,0.11013,1,0.312,-0.688,1,0
-0.0017645,0.10864,0.11041,1,0.314,-0.686,1,0
-0.0017137,0.10897,0.11068,1,0.316,-0.684,1,0
-0.0016629,0.10929,0.11095,1,0.318,-0.682,1,0
-0.001612,0.10962,0.11123,1,0.32,-0.68,1,0
-0.0015612,0.10994,0.1115,1,0.322,-0.678,1,0
-0.0015103,0.11027,0.11178,1,0.324,-0.676,1,0
-0.0014595,0.11059,0.11205,1,0.326,-0.674,1,0
-0.0014086,0.11092,0.11233,1,0.328,-0.672,1,0
-0.0013578,0.11124,0.1126,1,0.33,-0.67,1,0
-0.0013069,0.11157,0.11288,1,0.332,-0.668,1,0
-0.0012561,0.1119,0.11315,1,0.334,-0.666,1,0
-0.0012052,0.11222,0.11343,1,0.336,-0.664,1,0
-0.0011544,0.11255,0.1137,1,0.338,-0.662,1,0
-0.0011036,0.11287,0.11398,1,0.34,-0.66,1,0
-0.0010527,0.1132,0.11425,1,0.342,-0.658,1,0
-0.0010019,0.11352,0.11452,1,0.344,-0.656,1,0
-0.00095102,0.11385,0.1148,1,0.346,-0.654,1,0
-0.00090018,0.11417,0.11507,1,0.348,-0.652,1,0
-0.00084933,0.1145,0.11535,1,0.35,-0.65,1,0
-0.00079849,0.11482,0.11562,1,0.352,-0.648,1,0
-0.00074764,0.11515,0.1159,1,0.354,-0.646,1,0
-0.0006968,0.11548,0.11617,1,0.356,-0.644,1,0
-0.00064595,0.1158,0.11645,1,0.358,-0.642,1,0
-0.00059511,0.11613,0.11672,1,0.36,-0.64,1,0
-0.00054426,0.11645,0.117,1,0.362,-0.638,1,0
-0.00049342,0.11678,0.11727,1,0.364,-0.636,1,0
-0.00044257,0.1171,0.11755,1,0.366,-0.634,1,0
-0.00039173,0.11743,0.11782,1,0.368,-0.632,1,0
-0.00034088,0.11775,0.1181,1,0.37,-0.63,1,0
-0.00029004,0.11808,0.11837,1,0.372,-0.628,1,0
-0.00023919,0.11841,0.11864,1,0.374,-0.626,1,0
-0.00018835,0.11873,0.11892,1,0.376,-0.624,1,0
-0.0001375,0.11906,0.11919,1,0.378,-0.622,1,0
-8.6656e-05,0.11938,0.11947,1,0.38,-0.62,1,0
-3.581e-05,0.11971,0.11974,1,0.382,-0.618,1,0
1.5035e-05,0.12003,0.12002,1,0.384,-0.616,1,0
6.5879e-05,0.12036,0.12029,1,0.386,-0.614,1,0
0.00011673,0.12068,0.12057,1,0.388,-0.612,1,0
0.00016757,0.12101,0.12084,1,0.39,-0.61,1,0
0.00021842,0.12133,0.12112,1,0.392,-0.608,1,0
0.00026926,0.12166,0.12139,1,0.394,-0.606,1,0
0.00032011,0.12199,0.12167,1,0.396,-0.604,1,0
0.00037095,0.12231,0.12194,1,0.398,-0.602,1,0
0.00042179,0.12264,0.12221,1,0.4,-0.6,1,0
0.00047264,0.12296,0.12249,1,0.402,-0.598,1,0
0.00052348,0.12329,0.12276,1,0.404,-0.596,1,0
0.00057433,0.12361,0.12304,1,0.406,-0.594,1,0
0.00062518,0.12394,0.12331,1,0.408,-0.592,1,0
0.00067602,0.12426,0.12359,1,0.41,-0.59,1,0
0.00072687,0.12459,0.12386,1,0.412,-0.588,1,0
0.00077771,0.12492,0.12414,1,0.414,-0.586,1,0
0.00082856,0.12524,0.12441,1,0.416,-0.584,1,0
0.0008794,0.12557,0.12469,1,0.418,-0.582,1,0
0.00093025,0.12589,0.12496,1,0.42,-0.58,1,0
0.00098109,0.12622,0.12524,1,0.422,-0.578,1,0
0.0010319,0.12654,0.12551,1,0.424,-0.576,1,0
0.0010828,0.12687,0.12579,1,0.426,-0.574,1,0
0.0011336,0.12719,0.12606,1,0.428,-0.572,1,0
0.0011845,0.12752,0.12633,1,0.43,-0.57,1,0
0.0012353,0.12784,0.12661,1,0.432,-0.568,1,0
0.0012862,0.12817,0.12688,1,0.434,-0.566,1,0
0.001337,0.1285,0.12716,1,0.436,-0.564,1,0
0.0013879,0.12882,0.12743,1,0.438,-0.562,1,0
0.0014387,0.12915,0.12771,1,0.44,-0.56,1,0
0.0014895,0.12947,0.12798,1,0.442,-0.558,1,0
0.0015404,0.1298,0.12826,1,0.444,-0.556,1,0
0.0015912,0.13012,0.12853,1,0.446,-0.554,1,0
0.0016421,0.13045,0.12881,1,0.448,-0.552,1,0
0.0016929,0.13077,0.12908,1,0.45,-0.55,1,0
0.0017438,0.1311,0.12936,1,0.452,-0.548,1,0
0.0017946,0.13142,0.12963,1,0.454,-0.546,1,0
0.0018455,0.13175,0.1299,1,0.456,-0.544,1,0
0.0018963,0.13208,0.13018,1,0.458,-0.542,1,0
0.0019471,0.1324,0.13045,1,0.46,-0.54,1,0
0.001998,0.13273,0.13073,1,0.462,-0.538,1,0
0.0020488,0.13305,0.131,1,0.464,-0.536,1,0
0.0020997,0.13338,0.13128,1,0.466,-0.534,1,0
0.0021505,0.1337,0.13155,1,0.468,-0.532,1,0
0.0022014,0.13403,0.13183,1,0.47,-0.53,1,0
0.0022522,0.13435,0.1321,1,0.472,-0.528,1,0
0.0023031,0.13468,0.13238,1,0.474,-0.526,1,0
0.0023539,0.13501,0.13265,1,0.476,-0.524,1,0
0.0024048,0.13533,0.13293,1,0.478,-0.522,1,0
0.0024556,0.13566,0.1332,1,0.48,-0.52,1,0
0.0025064,0.13598,0.13348,1,0.482,-0.518,1,0
0.0025573,0.13631,0.13375,1,0.484,-0.516,1,0
0.0026081,0.13663,0.13402,1,0.486,-0.514,1,0
0.002659,0.13696,0.1343,1,0.488,-0.512,1,0
0.0027098,0.13728,0.13457,1,0.49,-0.51,1,0
0.0027607,0.13761,0.13485,1,0.492,-0.508,1,0
0.0028115,0.13793,0.13512,1,0.494,-0.506,1,0
0.0028624,0.13826,0.1354,1,0.496,-0.504,1,0
0.0029132,0.13859,0.13567,1,0.498,-0.502,1,0
0.002964,0.13891,0.13595,1,0.5,-0.5,1,0
0.003001,0.13859,0.13558,1,0.502,-0.498,1,0
0.003038,0.13826,0.13522,1,0.504,-0.496,1,0
0.0030749,0.13793,0.13486,1,0.506,-0.494,1,0
0.0031119,0.13761,0.1345,1,0.508,-0.492,1,0
0.0031488,0.13728,0.13413,1,0.51,-0.49,1,0
0.0031858,0.13696,0.13377,1,0.512,-0.488,1,0
0.0032227,0.13663,0.13341,1,0.514,-0.486,1,0
0.0032597,0.13631,0.13305,1,0.516,-0.484,1,0
0.0032966,0.13598,0.13269,1,0.518,-0.482,1,0
0.0033336,0.13566,0.13232,1,0.52,-0.48,1,0
0.0033705,0.13533,0.13196,1,0.522,-0.478,1,0
0.0034075,0.13501,0.1316,1,0.524,-0.476,1,0
0.0034445,0.13468,0.13124,1,0.526,-0.474,1,0
0.0034814,0.13435,0.13087,1,0.528,-0.472,1,0
0.0035184,0.13403,0.13051,1,0.53,-0.47,1,0
0.0035553,0.1337,0.13015,1,0.532,-0.468,1,0
0.0035923,0.13338,0.12979,1,0.534,-0.466,1,0
0.0036292,0.13305,0.12942,1,0.536,-0.464,1,0
0.0036662,0.13273,0.12906,1,0.538,-0.462,1,0
0.0037031,0.1324,0.1287,1,0.54,-0.46,1,0
0.0037401,0.13208,0.12834,1,0.542,-0.458,1,0
0.003777,0.13175,0.12797,1,0.544,-0.456,1,0
0.003814,0.13142,0.12761,1,0.546,-0.454,1,0
0.003851,0.1311,0.12725,1,0.548,-0.452,1,0
0.0038879,0.13077,0.12689,1,0.55,-0.45,1,0
0.0039249,0.13045,0.12652,1,0.552,-0.448,1,0
0.0039618,0.13012,0.12616,1,0.554,-0.446,1,0
0.0039988,0.1298,0.1258,1,0.556,-0.444,1,0
0.0040357,0.12947,0.12544,1,0.558,-0.442,1,0
0.0040727,0.12915,0.12507,1,0.56,-0.44,1,0
0.0041096,0.12882,0.12471,1,0.562,-0.438,1,0
0.0041466,0.1285,0.12435,1,0.564,-0.436,1,0
0.0041836,0.12817,0.12399,1,0.566,-0.434,1,0
0.0042205,0.12784,0.12362,1,0.568,-0.432,1,0
0.0042575,0.12752,0.12326,1,0.57,-0.43,1,0
0.0042944,0.12719,0.1229,1,0.572,-0.428,1,0
0.0043314,0.12687,0.12254,1,0.574,-0.426,1,0
0.0043683,0.12654,0.12217,1,0.576,-0.424,1,0
0.0044053,0.12622,0.12181,1,0.578,-0.422,1,0
0.0044422,0.12589,0.12145,1,0.58,-0.42,1,0
0.0044792,0.12557,0.12109,1,0.582,-0.418,1,0
0.0045161,0.12524,0.12072,1,0.584,-0.416,1,0
0.0045531,0.12492,0.12036,1,0.586,-0.414,1,0
0.0045901,0.12459,0.12,1,0.588,-0.412,1,0
0.004627,0.12426,0.11964,1,0.59,-0.41,1,0
0.004664,0.12394,0.11927,1,0.592,-0.408,1,0
0.0047009,0.12361,0.11891,1,0.594,-0.406,1,0
0.0047379,0.12329,0.11855,1,0.596,-0.404,1,0
0.0047748,0.12296,0.11819,1,0.598,-0.402,1,0
0.0048118,0.12264,0.11782,1,0.6,-0.4,1,0
0.0048487,0.12231,0.11746,1,0.602,-0.398,1,0
0.0048857,0.12199,0.1171,1,0.604,-0.396,1,0
0.0049226,0.12166,0.11674,1,0.606,-0.394,1,0
0.0049596,0.12133,0.11638,1,0.608,-0.392,1,0
0.0049966,0.12101,0.11601,1,0.61,-0.39,1,0
0.0050335,0.12068,0.11565,1,0.612,-0.388,1,0
0.0050705,0.12036,0.11529,1,0.614,-0.386,1,0
0.0051074,0.12003,0.11493,1,0.616,-0.384,1,0
0.0051444,0.11971,0.11456,1,0.618,-0.382,1,0
0.0051813,0.11938,0.1142,1,0.62,-0.38,1,0
0.0052183,0.11906,0.11384,1,0.622,-0.378,1,0
0.0052552,0.11873,0.11348,1,0.624,-0.376,1,0
0.0052922,0.11841,0.11311,1,0.626,-0.374,1,0
0.0053291,0.11808,0.11275,1,0.628,-0.372,1,0
0.0053661,0.11775,0.11239,1,0.63,-0.37,1,0
0.0054031,0.11743,0.11203,1,0.632,-0.368,1,0
0.00544,0.1171,0.11166,1,0.634,-0.366,1,0
0.005477,0.11678,0.1113,1,0.636,-0.364,1,0
0.0055139,0.11645,0.11094,1,0.638,-0.362,1,0
0.0055509,0.11613,0.11058,1,0.64,-0.36,1,0
0.0055878,0.1158,0.11021,1,0.642,-0.358,1,0
0.0056248,0.11548,0.10985,1,0.644,-0.356,1,0
0.0056617,0.11515,0.10949,1,0.646,-0.354,1,0
0.0056987,0.11482,0.10913,1,0.648,-0.352,1,0
0.0057356,0.1145,0.10876,1,0.65,-0.35,1,0
0.0057726,0.11417,0.1084,1,0.652,-0.348,1,0
0.0058096,0.11385,0.10804,1,0.654,-0.346,1,0
0.0058465,0.11352,0.10768,1,0.656,-0.344,1,0
0.0058835,0.1132,0.10731,1,0.658,-0.342,1,0
0.0059204,0.11287,0.10695,1,0.66,-0.34,1,0
0.0059574,0.11255,0.10659,1,0.662,-0.338,1,0
0.0059943,0.11222,0.10623,1,0.664,-0.336,1,0
0.0060313,0.1119,0.10586,1,0.666,-0.334,1,0
0.0060682,0.11157,0.1055,1,0.668,-0.332,1,0
0.0061052,0.11124,0.10514,1,0.67,-0.33,1,0
0.0061421,0.11092,0.10478,1,0.672,-0.328,1,0
0.0061791,0.11059,0.10441,1,0.674,-0.326,1,0
0.0062161,0.11027,0.10405,1,0.676,-0.324,1,0
0.006253,0.10994,0.10369,1,0.678,-0.322,1,0
0.00629,0.10962,0.10333,1,0.68,-0.32,1,0
0.0063269,0.10929,0.10296,1,0.682,-0.318,1,0
0.0063639,0.10897,0.1026,1,0.684,-0.316,1,0
0.0064008,0.10864,0.10224,1,0.686,-0.314,1,0
0.0064378,0.10832,0.10188,1,0.688,-0.312,1,0
0.0064747,0.10799,0.10151,1,0.69,-0.31,1,0
0.0065117,0.10766,0.10115,1,0.692,-0.308,1,0
0.0065486,0.10734,0.10079,1,0.694,-0.306,1,0
0.0065856,0.10701,0.10043,1,0.696,-0.304,1,0
0.0066226,0.10669,0.10007,1,0.698,-0.302,1,0
0.0066595,0.10636,0.099703,1,0.7,-0.3,1,0
0.0066965,0.10604,0.09934,1,0.702,-0.298,1,0
0.0067334,0.10571,0.098978,1,0.704,-0.296,1,0
0.0067704,0.10539,0.098615,1,0.706,-0.294,1,0
0.0068073,0.10506,0.098253,1,0.708,-0.292,1,0
0.0068443,0.10473,0.09789,1,0.71,-0.29,1,0
0.0068812,0.10441,0.097528,1,0.712,-0.288,1,0
0.0069182,0.10408,0.097166,1,0.714,-0.286,1,0
0.0069552,0.10376,0.096803,1,0.716,-0.284,1,0
0.0069921,0.10343,0.096441,1,0.718,-0.282,1,0
0.0070291,0.10311,0.096078,1,0.72,-0.28,1,0
0.007066,0.10278,0.095716,1,0.722,-0.278,1,0
0.007103,0.10246,0.095353,1,0.724,-0.276,1,0
0.0071399,0.10213,0.094991,1,0.726,-0.274,1,0
0.0071769,0.10181,0.094629,1,0.728,-0.272,1,0
0.0072138,0.10148,0.094266,1,0.73,-0.27,1,0
0.0072508,0.10115,0.093904,1,0.732,-0.268,1,0
0.0072877,0.10083,0.093541,1,0.734,-0.266,1,0
0.0073247,0.1005,0.093179,1,0.736,-0.264,1,0
0.0073617,0.10018,0.092816,1,0.738,-0.262,1,0
0.0073986,0.099852,0.092454,1,0.74,-0.26,1,0
0.0074356,0.099527,0.092091,1,0.742,-0.258,1,0
0.0074725,0.099201,0.091729,1,0.744,-0.256,1,0
0.0075095,0.098876,0.091367,1,0.746,-0.254,1,0
0.0075464,0.09855,0.091004,1,0.748,-0.252,1,0
0.0075834,0.098225,0.090642,1,0.75,-0.25,1,0
0.0075848,0.097439,0.089854,1,0.752,-0.248,1,0
0.0075862,0.096653,0.089067,1,0.754,-0.246,1,0
0.0075876,0.095868,0.08828,1,0.756,-0.244,1,0
0.007589,0.095082,0.087493,1,0.758,-0.242,1,0
0.0075905,0.094296,0.086706,1,0.76,-0.24,1,0
0.0075919,0.09351,0.085918,1,0.762,-0.238,1,0
0.0075933,0.092724,0.085131,1,0.764,-0.236,1,0
0.0075947,0.091939,0.084344,1,0.766,-0.234,1,0
0.0075961,0.091153,0.083557,1,0.768,-0.232,1,0
0.0075975,0.090367,0.082769,1,0.77,-0.23,1,0
0.007599,0.089581,0.081982,1,0.772,-0.228,1,0
0.0076004,0.088795,0.081195,1,0.774,-0.226,1,0
0.0076018,0.08801,0.080408,1,0.776,-0.224,1,0
0.0076032,0.087224,0.079621,1,0.778,-0.222,1,0
0.0076046,0.086438,0.078833,1,0.78,-0.22,1,0
0.007606,0.085652,0.078046,1,0.782,-0.218,1,0
0.0076075,0.084866,0.077259,1,0.784,-0.216,1,0
0.0076089,0.084081,0.076472,1,0.786,-0.214,1,0
0.0076103,0.083295,0.075685,1,0.788,-0.212,1,0
0.0076117,0.082509,0.074897,1,0.79,-0.21,1,0
0.0076131,0.081723,0.07411,1,0.792,-0.208,1,0
0.0076145,0.080937,0.073323,1,0.794,-0.206,1,0
0.007616,0.080152,0.072536,1,0.796,-0.204,1,0
0.0076174,0.079366,0.071748,1,0.798,-0.202,1,0
0.0076188,0.07858,0.070961,1,0.8,-0.2,1,0
0.0076202,0.077794,0.070174,1,0.802,-0.198,1,0
0.0076216,0.077008,0.069387,1,0.804,-0.196,1,0
0.007623,0.076223,0.0686,1,0.806,-0.194,1,0
0.0076245,0.075437,0.067812,1,0.808,-0.192,1,0
0.0076259,0.074651,0.067025,1,0.81,-0.19,1,0
0.0076273,0.073865,0.066238,1,0.812,-0.188,1,0
0.0076287,0.073079,0.065451,1,0.814,-0.186,1,0
0.0076301,0.072294,0.064663,1,0.816,-0.184,1,0
0.0076315,0.071508,0.063876,1,0.818,-0.182,1,0
0.007633,0.070722,0.063089,1,0.82,-0.18,1,0
0.0076344,0.069936,0.062302,1,0.822,-0.178,1,0
0.0076358,0.06915,0.061515,1,0.824,-0.176,1,0
0.0076372,0.068365,0.060727,1,0.826,-0.174,1,0
0.0076386,0.067579,0.05994,1,0.828,-0.172,1,0
0.00764,0.066793,0.059153,1,0.83,-0.17,1,0
0.0076415,0.066007,0.058366,1,0.832,-0.168,1,0
0.0076429,0.065221,0.057579,1,0.834,-0.166,1,0
0.0076443,0.064436,0.056791,1,0.836,-0.164,1,0
0.0076457,0.06365,0.056004,1,0.838,-0.162,1,0
0.0076471,0.062864,0.055217,1,0.84,-0.16,1,0
0.0076485,0.062078,0.05443,1,0.842,-0.158,1,0
0.00765,0.061292,0.053642,1,0.844,-0.156,1,0
0.0076514,0.060507,0.052855,1,0.846,-0.154,1,0
0.0076528,0.059721,0.052068,1,0.848,-0.152,1,0
0.0076542,0.058935,0.051281,1,0.85,-0.15,1,0
0.0076556,0.058149,0.050494,1,0.852,-0.148,1,0
0.007657,0.057363,0.049706,1,0.854,-0.146,1,0
0.0076585,0.056578,0.048919,1,0.856,-0.144,1,0
0.0076599,0.055792,0.048132,1,0.858,-0.142,1,0
0.0076613,0.055006,0.047345,1,0.86,-0.14,1,0
0.0076627,0.05422,0.046557,1,0.862,-0.138,1,0
0.0076641,0.053434,0.04577,1,0.864,-0.136,1,0
0.0076655,0.052649,0.044983,1,0.866,-0.134,1,0
0.007667,0.051863,0.044196,1,0.868,-0.132,1,0
0.0076684,0.051077,0.043409,1,0.87,-0.13,1,0
0.0076698,0.050291,0.042621,1,0.872,-0.128,1,0
0.0076712,0.049505,0.041834,1,0.874,-0.126,1,0
0.0076726,0.04872,0.041047,1,0.876,-0.124,1,0
0.0076741,0.047934,0.04026,1,0.878,-0.122,1,0
0.0076755,0.047148,0.039473,1,0.88,-0.12,1,0
0.0076769,0.046362,0.038685,1,0.882,-0.118,1,0
0.0076783,0.045576,0.037898,1,0.884,-0.116,1,0
0.0076797,0.044791,0.037111,1,0.886,-0.114,1,0
0.0076811,0.044005,0.036324,1,0.888,-0.112,1,0
0.0076826,0.043219,0.035536,1,0.89,-0.11,1,0
0.007684,0.042433,0.034749,1,0.892,-0.108,1,0
0.0076854,0.041647,0.033962,1,0.894,-0.106,1,0
0.0076868,0.040862,0.033175,1,0.896,-0.104,1,0
0.0076882,0.040076,0.032388,1,0.898,-0.102,1,0
0.0076896,0.03929,0.0316,1,0.9,-0.1,1,0
0.0076911,0.038504,0.030813,1,0.902,-0.098,1,0
0.0076925,0.037718,0.030026,1,0.904,-0.096,1,0
0.0076939,0.036933,0.029239,1,0.906,-0.094,1,0
0.0076953,0.036147,0.028452,1,0.908,-0.092,1,0
0.0076967,0.035361,0.027664,1,0.91,-0.09,1,0
0.0076981,0.034575,0.026877,1,0.912,-0.088,1,0
0.0076996,0.033789,0.02609,1,0.914,-0.086,1,0
0.007701,0.033004,0.025303,1,0.916,-0.084,1,0
0.0077024,0.032218,0.024515,1,0.918,-0.082,1,0
0.0077038,0.031432,0.023728,1,0.92,-0.08,1,0
0.0077052,0.030646,0.022941,1,0.922,-0.078,1,0
0.0077066,0.02986,0.022154,1,0.924,-0.076,1,0
0.0077081,0.029075,0.021367,1,0.926,-0.074,1,0
0.0077095,0.028289,0.020579,1,0.928,-0.072,1,0
0.0077109,0.027503,0.019792,1,0.93,-0.07,1,0
0.0077123,0.026717,0.019005,1,0.932,-0.068,1,0
0.0077137,0.025931,0.018218,1,0.934,-0.066,1,0
0.0077151,0.025146,0.01743,1,0.936,-0.064,1,0
0.0077166,0.02436,0.016643,1,0.938,-0.062,1,0
0.007718,0.023574,0.015856,1,0.94,-0.06,1,0
0.0077194,0.022788,0.015069,1,0.942,-0.058,1,0
0.0077208,0.022002,0.014282,1,0.944,-0.056,1,0
0.0077222,0.021217,0.013494,1,0.946,-0.054,1,0
0.0077236,0.020431,0.012707,1,0.948,-0.052,1,0
0.0077251,0.019645,0.01192,1,0.95,-0.05,1,0
0.0077265,0.018859,0.011133,1,0.952,-0.048,1,0
0.0077279,0.018073,0.010346,1,0.954,-0.046,1,0
0.0077293,0.017288,0.0095583,1,0.956,-0.044,1,0
0.0077307,0.016502,0.0087711,1,0.958,-0.042,1,0
0.0077321,0.015716,0.0079839,1,0.96,-0.04,1,0
0.0077336,0.01493,0.0071966,1,0.962,-0.038,1,0
0.007735,0.014144,0.0064094,1,0.964,-0.036,1,0
0.0077364,0.013359,0.0056222,1,0.966,-0.034,1,0
0.0077378,0.012573,0.004835,1,0.968,-0.032,1,0
0.0077392,0.011787,0.0040478,1,0.97,-0.03,1,0
0.0077406,0.011001,0.0032606,1,0.972,-0.028,1,0
0.0077421,0.010215,0.0024733,1,0.974,-0.026,1,0
0.0077435,0.0094296,0.0016861,1,0.976,-0.024,1,0
0.0077449,0.0086438,0.00089891,1,0.978,-0.022,1,0
0.0077463,0.007858,0.0001117,1,0.98,-0.02,1,0
0.0077477,0.0070722,-0.00067552,1,0.982,-0.018,1,0
0.0077491,0.0062864,-0.0014627,1,0.984,-0.016,1,0
0.0077506,0.0055006,-0.00225,1,0.986,-0.014,1,0
0.007752,0.0047148,-0.0030372,1,0.988,-0.012,1,0
0.0077534,0.003929,-0.0038244,1,0.99,-0.01,1,0
0.0077548,0.0031432,-0.0046116,1,0.992,-0.008,1,0
0.0077562,0.0023574,-0.0053988,1,0.994,-0.006,1,0
0.0077576,0.0015716,-0.006186,1,0.996,-0.004,1,0
0.0077591,0.0007858,-0.0069733,1,0.998,-0.002,1,0
0.0077605,0,-0.0077605,1,1,0,1,0
0.0077255,-0.0007858,-0.0085113,1,1.002,0.002,1,0
0.0076906,-0.0015716,-0.0092622,1,1.004,0.004,1,0
0.0076556,-0.0023574,-0.010013,1,1.006,0.006,1,0
0.0076207,-0.0031432,-0.010764,1,1.008,0.008,1,0
0.0075857,-0.003929,-0.011515,1,1.01,0.01,1,0
0.0075508,-0.0047148,-0.012266,1,1.012,0.012,1,0
0.0075158,-0.0055006,-0.013016,1,1.014,0.014,1,0
0.0074809,-0.0062864,-0.013767,1,1.016,0.016,1,0
0.0074459,-0.0070722,-0.014518,1,1.018,0.018,1,0
0.007411,-0.007858,-0.015269,1,1.02,0.02,1,0
0.007376,-0.0086438,-0.01602,1,1.022,0.022,1,0
0.0073411,-0.0094296,-0.016771,1,1.024,0.024,1,0
0.0073061,-0.010215,-0.017522,1,1.026,0.026,1,0
0.0072712,-0.011001,-0.018272,1,1.028,0.028,1,0
0.0072362,-0.011787,-0.019023,1,1.03,0.03,1,0
0.0072013,-0.012573,-0.019774,1,1.032,0.032,1,0
0.0071663,-0.013359,-0.020525,1,1.034,0.034,1,0
0.0071314,-0.014144,-0.021276,1,1.036,0.036,1,0
0.0070964,-0.01493,-0.022027,1,1.038,0.038,1,0
0.0070614,-0.015716,-0.022777,1,1.04,0.04,1,0
0.0070265,-0.016502,-0.023528,1,1.042,0.042,1,0
0.0069915,-0.017288,-0.024279,1,1.044,0.044,1,0
0.0069566,-0.018073,-0.02503,1,1.046,0.046,1,0
0.0069216,-0.018859,-0.025781,1,1.048,0.048,1,0
0.0068867,-0.019645,-0.026532,1,1.05,0.05,1,0
0.0068517,-0.020431,-0.027283,1,1.052,0.052,1,0
0.0068168,-0.021217,-0.028033,1,1.054,0.054,1,0
0.0067818,-0.022002,-0.028784,1,1.056,0.056,1,0
0.0067469,-0.022788,-0.029535,1,1.058,0.058,1,0
0.0067119,-0.023574,-0.030286,1,1.06,0.06,1,0
0.006677,-0.02436,-0.031037,1,1.062,0.062,1,0
0.006642,-0.025146,-0.031788,1,1.064,0.064,1,0
0.0066071,-0.025931,-0.032538,1,1.066,0.066,1,0
0.0065721,-0.026717,-0.033289,1,1.068,0.068,1,0
0.0065372,-0.027503,-0.03404,1,1.07,0.07,1,0
0.0065022,-0.028289,-0.034791,1,1.072,0.072,1,0
0.0064673,-0.029075,-0.035542,1,1.074,0.074,1,0
0.0064323,-0.02986,-0.036293,1,1.076,0.076,1,0
0.0063974,-0.030646,-0.037044,1,1.078,0.078,1,0
0.0063624,-0.031432,-0.037794,1,1.08,0.08,1,0
0.0063275,-0.032218,-0.038545,1,1.082,0.082,1,0
0.0062925,-0.033004,-0.039296,1,1.084,0.084,1,0
0.0062576,-0.033789,-0.040047,1,1.086,0.086,1,0
0.0062226,-0.034575,-0.040798,1,1.088,0.088,1,0
0.0061877,-0.035361,-0.041549,1,1.09,0.09,1,0
0.0061527,-0.036147,-0.0423,1,1.092,0.092,1,0
0.0061178,-0.036933,-0.04305,1,1.094,0.094,1,0
0.0060828,-0.037718,-0.043801,1,1.096,0.096,1,0
0.0060479,-0.038504,-0.044552,1,1.098,0.098,1,0
0.0060129,-0.03929,-0.045303,1,1.1,0.1,1,0
0.005978,-0.040076,-0.046054,1,1.102,0.102,1,0
0.005943,-0.040862,-0.046805,1,1.104,0.104,1,0
0.0059081,-0.041647,-0.047555,1,1.106,0.106,1,0
0.0058731,-0.042433,-0.048306,1,1.108,0.108,1,0
0.0058382,-0.043219,-0.049057,1,1.11,0.11,1,0
0.0058032,-0.044005,-0.049808,1,1.112,0.112,1,0
0.0057683,-0.044791,-0.050559,1,1.114,0.114,1,0
0.0057333,-0.045576,-0.05131,1,1.116,0.116,1,0
0.0056984,-0.046362,-0.052061,1,1.118,0.118,1,0
0.0056634,-0.047148,-0.052811,1,1.12,0.12,1,0
0.0056285,-0.047934,-0.053562,1,1.122,0.122,1,0
0.0055935,-0.04872,-0.054313,1,1.124,0.124,1,0
0.0055586,-0.049505,-0.055064,1,1.126,0.126,1,0
0.0055236,-0.050291,-0.055815,1,1.128,0.128,1,0
0.0054886,-0.051077,-0.056566,1,1.13,0.13,1,0
0.0054537,-0.051863,-0.057317,1,1.132,0.132,1,0
0.0054187,-0.052649,-0.058067,1,1.134,0.134,1,0
0.0053838,-0.053434,-0.058818,1,1.136,0.136,1,0
0.0053488,-0.05422,-0.059569,1,1.138,0.138,1,0
0.0053139,-0.055006,-0.06032,1,1.14,0.14,1,0
0.0052789,-0.055792,-0.061071,1,1.142,0.142,1,0
0.005244,-0.056578,-0.061822,1,1.144,0.144,1,0
0.005209,-0.057363,-0.062572,1,1.146,0.146,1,0
0.0051741,-0.058149,-0.063323,1,1.148,0.148,1,0
0.0051391,-0.058935,-0.064074,1,1.15,0.15,1,0
0.0051042,-0.059721,-0.064825,1,1.152,0.152,1,0
0.0050692,-0.060507,-0.065576,1,1.154,0.154,1,0
0.0050343,-0.061292,-0.066327,1,1.156,0.156,1,0
0.0049993,-0.062078,-0.067078,1,1.158,0.158,1,0
0.0049644,-0.062864,-0.067828,1,1.16,0.16,1,0
0.0049294,-0.06365,-0.068579,1,1.162,0.162,1,0
0.0048945,-0.064436,-0.06933,1,1.164,0.164,1,0
0.0048595,-0.065221,-0.070081,1,1.166,0.166,1,0
0.0048246,-0.066007,-0.070832,1,1.168,0.168,1,0
0.0047896,-0.066793,-0.071583,1,1.17,0.17,1,0
0.0047547,-0.067579,-0.072333,1,1.172,0.172,1,0
0.0047197,-0.068365,-0.073084,1,1.174,0.174,1,0
0.0046848,-0.06915,-0.073835,1,1.176,0.176,1,0
0.0046498,-0.069936,-0.074586,1,1.178,0.178,1,0
0.0046149,-0.070722,-0.075337,1,1.18,0.18,1,0
0.0045799,-0.071508,-0.076088,1,1.182,0.182,1,0
0.004545,-0.072294,-0.076839,1,1.184,0.184,1,0
0.00451,-0.073079,-0.077589,1,1.186,0.186,1,0
0.0044751,-0.073865,-0.07834,1,1.188,0.188,1,0
0.0044401,-0.074651,-0.079091,1,1.19,0.19,1,0
0.0044052,-0.075437,-0.079842,1,1.192,0.192,1,0
0.0043702,-0.076223,-0.080593,1,1.194,0.194,1,0
0.0043353,-0.077008,-0.081344,1,1.196,0.196,1,0
0.0043003,-0.077794,-0.082095,1,1.198,0.198,1,0
0.0042654,-0.07858,-0.082845,1,1.2,0.2,1,0
0.0042304,-0.079366,-0.083596,1,1.202,0.202,1,0
0.0041955,-0.080152,-0.084347,1,1.204,0.204,1,0
0.0041605,-0.080937,-0.085098,1,1.206,0.206,1,0
0.0041256,-0.081723,-0.085849,1,1.208,0.208,1,0
0.0040906,-0.082509,-0.0866,1,1.21,0.21,1,0
0.0040557,-0.083295,-0.08735,1,1.212,0.212,1,0
0.0040207,-0.084081,-0.088101,1,1.214,0.214,1,0
0.0039858,-0.084866,-0.088852,1,1.216,0.216,1,0
0.0039508,-0.085652,-0.089603,1,1.218,0.218,1,0
0.0039158,-0.086438,-0.090354,1,1.22,0.22,1,0
0.0038809,-0.087224,-0.091105,1,1.222,0.222,1,0
0.0038459,-0.08801,-0.091856,1,1.224,0.224,1,0
0.003811,-0.088795,-0.092606,1,1.226,0.226,1,0
0.003776,-0.089581,-0.093357,1,1.228,0.228,1,0
0.0037411,-0.090367,-0.094108,1,1.23,0.23,1,0
0.0037061,-0.091153,-0.094859,1,1.232,0.232,1,0
0.0036712,-0.091939,-0.09561,1,1.234,0.234,1,0
0.0036362,-0.092724,-0.096361,1,1.236,0.236,1,0
0.0036013,-0.09351,-0.097111,1,1.238,0.238,1,0
0.0035663,-0.094296,-0.097862,1,1.24,0.24,1,0
0.0035314,-0.095082,-0.098613,1,1.242,0.242,1,0
0.0034964,-0.095868,-0.099364,1,1.244,0.244,1,0
0.0034615,-0.096653,-0.10011,1,1.246,0.246,1,0
0.0034265,-0.097439,-0.10087,1,1.248,0.248,1,0
0.0033916,-0.098225,-0.10162,1,1.25,0.25,1,0
0.0033407,-0.09855,-0.10189,1,1.252,0.252,1,0
0.0032899,-0.098876,-0.10217,1,1.254,0.254,1,0
0.003239,-0.099201,-0.10244,1,1.256,0.256,1,0
0.0031882,-0.099527,-0.10272,1,1.258,0.258,1,0
0.0031374,-0.099852,-0.10299,1,1.26,0.26,1,0
0.0030865,-0.10018,-0.10326,1,1.262,0.262,1,0
0.0030357,-0.1005,-0.10354,1,1.264,0.264,1,0
0.0029848,-0.10083,-0.10381,1,1.266,0.266,1,0
0.002934,-0.10115,-0.10409,1,1.268,0.268,1,0
0.0028831,-0.10148,-0.10436,1,1.27,0.27,1,0
0.0028323,-0.10181,-0.10464,1,1.272,0.272,1,0
0.0027814,-0.10213,-0.10491,1,1.274,0.274,1,0
0.0027306,-0.10246,-0.10519,1,1.276,0.276,1,0
0.0026798,-0.10278,-0.10546,1,1.278,0.278,1,0
0.0026289,-0.10311,-0.10574,1,1.28,0.28,1,0
0.0025781,-0.10343,-0.10601,1,1.282,0.282,1,0
0.0025272,-0.10376,-0.10629,1,1.284,0.284,1,0
0.0024764,-0.10408,-0.10656,1,1.286,0.286,1,0
0.0024255,-0.10441,-0.10683,1,1.288,0.288,1,0
0.0023747,-0.10473,-0.10711,1,1.29,0.29,1,0
0.0023238,-0.10506,-0.10738,1,1.292,0.292,1,0
0.002273,-0.10539,-0.10766,1,1.294,0.294,1,0
0.0022221,-0.10571,-0.10793,1,1.296,0.296,1,0
0.0021713,-0.10604,-0.10821,1,1.298,0.298,1,0
0.0021205,-0.10636,-0.10848,1,1.3,0.3,1,0
0.0020696,-0.10669,-0.10876,1,1.302,0.302,1,0
0.0020188,-0.10701,-0.10903,1,1.304,0.304,1,0
0.0019679,-0.10734,-0.10931,1,1.306,0.306,1,0
0.0019171,-0.10766,-0.10958,1,1.308,0.308,1,0
0.0018662,-0.10799,-0.10986,1,1.31,0.31,1,0
0.0018154,-0.10832,-0.11013,1,1.312,0.312,1,0
0.0017645,-0.10864,-0.11041,1,1.314,0.314,1,0
0.0017137,-0.10897,-0.11068,1,1.316,0.316,1,0
0.0016629,-0.10929,-0.11095,1,1.318,0.318,1,0
0.001612,-0.10962,-0.11123,1,1.32,0.32,1,0
0.0015612,-0.10994,-0.1115,1,1.322,0.322,1,0
0.0015103,-0.11027,-0.11178,1,1.324,0.324,1,0
0.0014595,-0.11059,-0.11205,1,1.326,0.326,1,0
0.0014086,-0.11092,-0.11233,1,1.328,0.328,1,0
0.0013578,-0.11124,-0.1126,1,1.33,0.33,1,0
0.0013069,-0.11157,-0.11288,1,1.332,0.332,1,0
0.0012561,-0.1119,-0.11315,1,1.334,0.334,1,0
0.0012052,-0.11222,-0.11343,1,1.336,0.336,1,0
0.0011544,-0.11255,-0.1137,1,1.338,0.338,1,0
0.0011036,-0.11287,-0.11398,1,1.34,0.34,1,0
0.0010527,-0.1132,-0.11425,1,1.342,0.342,1,0
0.0010019,-0.11352,-0.11452,1,1.344,0.344,1,0
0.00095102,-0.11385,-0.1148,1,1.346,0.346,1,0
0.00090018,-0.11417,-0.11507,1,1.348,0.348,1,0
0.00084933,-0.1145,-0.11535,1,1.35,0.35,1,0
0.00079849,-0.11482,-0.11562,1,1.352,0.352,1,0
0.00074764,-0.11515,-0.1159,1,1.354,0.354,1,0
0.0006968,-0.11548,-0.11617,1,1.356,0.356,1,0
0.00064595,-0.1158,-0.11645,1,1.358,0.358,1,0
0.00059511,-0.11613,-0.11672,1,1.36,0.36,1,0
0.00054426,-0.11645,-0.117,1,1.362,0.362,1,0
0.00049342,-0.11678,-0.11727,1,1.364,0.364,1,0
0.00044257,-0.1171,-0.11755,1,1.366,0.366,1,0
0.00039173,-0.11743,-0.11782,1,1.368,0.368,1,0
0.00034088,-0.11775,-0.1181,1,1.37,0.37,1,0
0.00029004,-0.11808,-0.11837,1,1.372,0.372,1,0
0.00023919,-0.11841,-0.11864,1,1.374,0.374,1,0
0.00018835,-0.11873,-0.11892,1,1.376,0.376,1,0
0.0001375,-0.11906,-0.11919,1,1.378,0.378,1,0
8.6656e-05,-0.11938,-0.11947,1,1.38,0.38,1,0
3.581e-05,-0.11971,-0.11974,1,1.382,0.382,1,0
-1.5035e-05,-0.12003,-0.12002,1,1.384,0.384,1,0
-6.588e-05,-0.12036,-0.12029,1,1.386,0.386,1,0
-0.00011673,-0.12068,-0.12057,1,1.388,0.388,1,0
-0.00016757,-0.12101,-0.12084,1,1.39,0.39,1,0
-0.00021841,-0.12133,-0.12112,1,1.392,0.392,1,0
-0.00026926,-0.12166,-0.12139,1,1.394,0.394,1,0
-0.0003201,-0.12199,-0.12167,1,1.396,0.396,1,0
-0.00037095,-0.12231,-0.12194,1,1.398,0.398,1,0
-0.0004218,-0.12264,-0.12221,1,1.4,0.4,1,0
-0.00047264,-0.12296,-0.12249,1,1.402,0.402,1,0
-0.00052349,-0.12329,-0.12276,1,1.404,0.404,1,0
-0.00057433,-0.12361,-0.12304,1,1.406,0.406,1,0
-0.00062518,-0.12394,-0.12331,1,1.408,0.408,1,0
-0.00067602,-0.12426,-0.12359,1,1.41,0.41,1,0
-0.00072687,-0.12459,-0.12386,1,1.412,0.412,1,0
-0.00077771,-0.12492,-0.12414,1,1.414,0.414,1,0
-0.00082856,-0.12524,-0.12441,1,1.416,0.416,1,0
-0.0008794,-0.12557,-0.12469,1,1.418,0.418,1,0
-0.00093025,-0.12589,-0.12496,1,1.42,0.42,1,0
-0.00098109,-0.12622,-0.12524,1,1.422,0.422,1,0
-0.0010319,-0.12654,-0.12551,1,1.424,0.424,1,0
-0.0010828,-0.12687,-0.12579,1,1.426,0.426,1,0
-0.0011336,-0.12719,-0.12606,1,1.428,0.428,1,0
-0.0011845,-0.12752,-0.12633,1,1.43,0.43,1,0
-0.0012353,-0.12784,-0.12661,1,1.432,0.432,1,0
-0.0012862,-0.12817,-0.12688,1,1.434,0.434,1,0
-0.001337,-0.1285,-0.12716,1,1.436,0.436,1,0
-0.0013879,-0.12882,-0.12743,1,1.438,0.438,1,0
-0.0014387,-0.12915,-0.12771,1,1.44,0.44,1,0
-0.0014895,-0.12947,-0.12798,1,1.442,0.442,1,0
-0.0015404,-0.1298,-0.12826,1,1.444,0.444,1,0
-0.0015912,-0.13012,-0.12853,1,1.446,0.446,1,0
-0.0016421,-0.13045,-0.12881,1,1.448,0.448,1,0
-0.0016929,-0.13077,-0.12908,1,1.45,0.45,1,0
-0.0017438,-0.1311,-0.12936,1,1.452,0.452,1,0
-0.0017946,-0.13142,-0.12963,1,1.454,0.454,1,0
-0.0018455,-0.13175,-0.1299,1,1.456,0.456,1,0
-0.0018963,-0.13208,-0.13018,1,1.458,0.458,1,0
-0.0019471,-0.1324,-0.13045,1,1.46,0.46,1,0
-0.001998,-0.13273,-0.13073,1,1.462,0.462,1,0
-0.0020488,-0.13305,-0.131,1,1.464,0.464,1,0
-0.0020997,-0.13338,-0.13128,1,1.466,0.466,1,0
-0.0021505,-0.1337,-0.13155,1,1.468,0.468,1,0
-0.0022014,-0.13403,-0.13183,1,1.47,0.47,1,0
-0.0022522,-0.13435,-0.1321,1,1.472,0.472,1,0
-0.0023031,-0.13468,-0.13238,1,1.474,0.474,1,0
-0.0023539,-0.13501,-0.13265,1,1.476,0.476,1,0
-0.0024048,-0.13533,-0.13293,1,1.478,0.478,1,0
-0.0024556,-0.13566,-0.1332,1,1.48,0.48,1,0
-0.0025064,-0.13598,-0.13348,1,1.482,0.482,1,0
-0.0025573,-0.13631,-0.13375,1,1.484,0.484,1,0
-0.0026081,-0.13663,-0.13402,1,1.486,0.486,1,0
-0.002659,-0.13696,-0.1343,1,1.488,0.488,1,0
-0.0027098,-0.13728,-0.13457,1,1.49,0.49,1,0
-0.0027607,-0.13761,-0.13485,1,1.492,0.492,1,0
-0.0028115,-0.13793,-0.13512,1,1.494,0.494,1,0
-0.0028624,-0.13826,-0.1354,1,1.496,0.496,1,0
-0.0029132,-0.13859,-0.13567,1,1.498,0.498,1,0
-0.002964,-0.13891,-0.13595,1,1.5,0.5,1,0
-0.003001,-0.13859,-0.13558,1,1.502,0.502,1,0
-0.003038,-0.13826,-0.13522,1,1.504,0.504,1,0
-0.0030749,-0.13793,-0.13486,1,1.506,0.506,1,0
-0.0031119,-0.13761,-0.1345,1,1.508,0.508,1,0
-0.0031488,-0.13728,-0.13413,1,1.51,0.51,1,0
-0.0031858,-0.13696,-0.13377,1,1.512,0.512,1,0
-0.0032227,-0.13663,-0.13341,1,1.514,0.514,1,0
-0.0032597,-0.13631,-0.13305,1,1.516,0.516,1,0
-0.0032966,-0.13598,-0.13269,1,1.518,0.518,1,0
-0.0033336,-0.13566,-0.13232,1,1.52,0.52,1,0
-0.0033705,-0.13533,-0.13196,1,1.522,0.522,1,0
-0.0034075,-0.13501,-0.1316,1,1.524,0.524,1,0
-0.0034445,-0.13468,-0.13124,1,1.526,0.526,1,0
-0.0034814,-0.13435,-0.13087,1,1.528,0.528,1,0
-0.0035184,-0.13403,-0.13051,1,1.53,0.53,1,0
-0.0035553,-0.1337,-0.13015,1,1.532,0.532,1,0
-0.0035923,-0.13338,-0.12979,1,1.534,0.534,1,0
-0.0036292,-0.13305,-0.12942,1,1.536,0.536,1,0
-0.0036662,-0.13273,-0.12906,1,1.538,0.538,1,0
-0.0037031,-0.1324,-0.1287,1,1.54,0.54,1,0
-0.0037401,-0.13208,-0.12834,1,1.542,0.542,1,0
-0.0037771,-0.13175,-0.12797,1,1.544,0.544,1,0
-0.003814,-0.13142,-0.12761,1,1.546,0.546,1,0
-0.003851,-0.1311,-0.12725,1,1.548,0.548,1,0
-0.0038879,-0.13077,-0.12689,1,1.55,0.55,1,0
-0.0039249,-0.13045,-0.12652,1,1.552,0.552,1,0
-0.0039618,-0.13012,-0.12616,1,1.554,0.554,1,0
-0.0039988,-0.1298,-0.1258,1,1.556,0.556,1,0
-0.0040357,-0.12947,-0.12544,1,1.558,0.558,1,0
-0.0040727,-0.12915,-0.12507,1,1.56,0.56,1,0
-0.0041096,-0.12882,-0.12471,1,1.562,0.562,1,0
-0.0041466,-0.1285,-0.12435,1,1.564,0.564,1,0
-0.0041836,-0.12817,-0.12399,1,1.566,0.566,1,0
-0.0042205,-0.12784,-0.12362,1,1.568,0.568,1,0
-0.0042575,-0.12752,-0.12326,1,1.57,0.57,1,0
-0.0042944,-0.12719,-0.1229,1,1.572,0.572,1,0
-0.0043314,-0.12687,-0.12254,1,1.574,0.574,1,0
-0.0043683,-0.12654,-0.12217,1,1.576,0.576,1,0
-0.0044053,-0.12622,-0.12181,1,1.578,0.578,1,0
-0.0044422,-0.12589,-0.12145,1,1.58,0.58,1,0
-0.0044792,-0.12557,-0.12109,1,1.582,0.582,1,0
-0.0045161,-0.12524,-0.12072,1,1.584,0.584,1,0
-0.0045531,-0.12492,-0.12036,1,1.586,0.586,1,0
-0.0045901,-0.12459,-0.12,1,1.588,0.588,1,0
-0.004627,-0.12426,-0.11964,1,1.59,0.59,1,0
-0.004664,-0.12394,-0.11927,1,1.592,0.592,1,0
-0.0047009,-0.12361,-0.11891,1,1.594,0.594,1,0
-0.0047379,-0.12329,-0.11855,1,1.596,0.596,1,0
-0.0047748,-0.12296,-0.11819,1,1.598,0.598,1,0
-0.0048118,-0.12264,-0.11782,1,1.6,0.6,1,0
-0.0048487,-0.12231,-0.11746,1,1.602,0.602,1,0
-0.0048857,-0.12199,-0.1171,1,1.604,0.604,1,0
-0.0049226,-0.12166,-0.11674,1,1.606,0.606,1,0
-0.0049596,-0.12133,-0.11638,1,1.608,0.608,1,0
-0.0049966,-0.12101,-0.11601,1,1.61,0.61,1,0
-0.0050335,-0.12068,-0.11565,1,1.612,0.612,1,0
-0.0050705,-0.12036,-0.11529,1,1.614,0.614,1,0
-0.0051074,-0.12003,-0.11493,1,1.616,0.616,1,0
-0.0051444,-0.11971,-0.11456,1,1.618,0.618,1,0
-0.0051813,-0.11938,-0.1142,1,1.62,0.62,1,0
-0.0052183,-0.11906,-0.11384,1,1.622,0.622,1,0
-0.0052552,-0.11873,-0.11348,1,1.624,0.624,1,0
-0.0052922,-0.11841,-0.11311,1,1.626,0.626,1,0
-0.0053291,-0.11808,-0.11275,1,1.628,0.628,1,0
-0.0053661,-0.11775,-0.11239,1,1.63,0.63,1,0
-0.0054031,-0.11743,-0.11203,1,1.632,0.632,1,0
-0.00544,-0.1171,-0.11166,1,1.634,0.634,1,0
-0.005477,-0.11678,-0.1113,1,1.636,0.636,1,0
-0.0055139,-0.11645,-0.11094,1,1.638,0.638,1,0
-0.0055509,-0.11613,-0.11058,1,1.64,0.64,1,0
-0.0055878,-0.1158,-0.11021,1,1.642,0.642,1,0
-0.0056248,-0.11548,-0.10985,1,1.644,0.644,1,0
-0.0056617,-0.11515,-0.10949,1,1.646,0.646,1,0
-0.0056987,-0.11482,-0.10913,1,1.648,0.648,1,0
-0.0057356,-0.1145,-0.10876,1,1.65,0.65,1,0
-0.0057726,-0.11417,-0.1084,1,1.652,0.652,1,0
-0.0058096,-0.11385,-0.10804,1,1.654,0.654,1,0
-0.0058465,-0.11352,-0.10768,1,1.656,0.656,1,0
-0.0058835,-0.1132,-0.10731,1,1.658,0.658,1,0
-0.0059204,-0.11287,-0.10695,1,1.66,0.66,1,0
-0.0059574,-0.11255,-0.10659,1,1.662,0.662,1,0
-0.0059943,-0.11222,-0.10623,1,1.664,0.664,1,0
-0.0060313,-0.1119,-0.10586,1,1.666,0.666,1,0
-0.0060682,-0.11157,-0.1055,1,1.668,0.668,1,0
-0.0061052,-0.11124,-0.10514,1,1.67,0.67,1,0
-0.0061421,-0.11092,-0.10478,1,1.672,0.672,1,0
-0.0061791,-0.11059,-0.10441,1,1.674,0.674,1,0
-0.0062161,-0.11027,-0.10405,1,1.676,0.676,1,0
-0.006253,-0.10994,-0.10369,1,1.678,0.678,1,0
-0.00629,-0.10962,-0.10333,1,1.68,0.68,1,0
-0.0063269,-0.10929,-0.10296,1,1.682,0.682,1,0
-0.0063639,-0.10897,-0.1026,1,1.684,0.684,1,0
-0.0064008,-0.10864,-0.10224,1,1.686,0.686,1,0
-0.0064378,-0.10832,-0.10188,1,1.688,0.688,1,0
-0.0064747,-0.10799,-0.10151,1,1.69,0.69,1,0
-0.0065117,-0.10766,-0.10115,1,1.692,0.692,1,0
-0.0065486,-0.10734,-0.10079,1,1.694,0.694,1,0
-0.0065856,-0.10701,-0.10043,1,1.696,0.696,1,0
-0.0066226,-0.10669,-0.10007,1,1.698,0.698,1,0
-0.0066595,-0.10636,-0.099703,1,1.7,0.7,1,0
-0.0066965,-0.10604,-0.09934,1,1.702,0.702,1,0
-0.0067334,-0.10571,-0.098978,1,1.704,0.704,1,0
-0.0067704,-0.10539,-0.098615,1,1.706,0.706,1,0
-0.0068073,-0.10506,-0.098253,1,1.708,0.708,1,0
-0.0068443,-0.10473,-0.097891,1,1.71,0.71,1,0
-0.0068812,-0.10441,-0.097528,1,1.712,0.712,1,0
-0.0069182,-0.10408,-0.097166,1,1.714,0.714,1,0
-0.0069552,-0.10376,-0.096803,1,1.716,0.716,1,0
-0.0069921,-0.10343,-0.096441,1,1.718,0.718,1,0
-0.0070291,-0.10311,-0.096078,1,1.72,0.72,1,0
-0.007066,-0.10278,-0.095716,1,1.722,0.722,1,0
-0.007103,-0.10246,-0.095353,1,1.724,0.724,1,0
-0.0071399,-0.10213,-0.094991,1,1.726,0.726,1,0
-0.0071769,-0.10181,-0.094629,1,1.728,0.728,1,0
-0.0072138,-0.10148,-0.094266,1,1.73,0.73,1,0
-0.0072508,-0.10115,-0.093904,1,1.732,0.732,1,0
-0.0072877,-0.10083,-0.093541,1,1.734,0.734,1,0
-0.0073247,-0.1005,-0.093179,1,1.736,0.736,1,0
-0.0073617,-0.10018,-0.092816,1,1.738,0.738,1,0
-0.0073986,-0.099852,-0.092454,1,1.74,0.74,1,0
-0.0074356,-0.099527,-0.092091,1,1.742,0.742,1,0
-0.0074725,-0.099201,-0.091729,1,1.744,0.744,1,0
-0.0075095,-0.098876,-0.091367,1,1.746,0.746,1,0
-0.0075464,-0.09855,-0.091004,1,1.748,0.748,1,0
-0.0075834,-0.098225,-0.090642,1,1.75,0.75,1,0
-0.0075848,-0.097439,-0.089854,1,1.752,0.752,1,0
-0.0075862,-0.096653,-0.089067,1,1.754,0.754,1,0
-0.0075876,-0.095868,-0.08828,1,1.756,0.756,1,0
-0.007589,-0.095082,-0.087493,1,1.758,0.758,1,0
-0.0075905,-0.094296,-0.086706,1,1.76,0.76,1,0
-0.0075919,-0.09351,-0.085918,1,1.762,0.762,1,0
-0.0075933,-0.092724,-0.085131,1,1.764,0.764,1,0
-0.0075947,-0.091939,-0.084344,1,1.766,0.766,1,0
-0.0075961,-0.091153,-0.083557,1,1.768,0.768,1,0
-0.0075975,-0.090367,-0.082769,1,1.77,0.77,1,0
-0.007599,-0.089581,-0.081982,1,1.772,0.772,1,0
-0.0076004,-0.088795,-0.081195,1,1.774,0.774,1,0
-0.0076018,-0.08801,-0.080408,1,1.776,0.776,1,0
-0.0076032,-0.087224,-0.079621,1,1.778,0.778,1,0
-0.0076046,-0.086438,-0.078833,1,1.78,0.78,1,0
-0.007606,-0.085652,-0.078046,1,1.782,0.782,1,0
-0.0076075,-0.084866,-0.077259,1,1.784,0.784,1,0
-0.0076089,-0.084081,-0.076472,1,1.786,0.786,1,0
-0.0076103,-0.083295,-0.075685,1,1.788,0.788,1,0
-0.0076117,-0.082509,-0.074897,1,1.79,0.79,1,0
-0.0076131,-0.081723,-0.07411,1,1.792,0.792,1,0
-0.0076145,-0.080937,-0.073323,1,1.794,0.794,1,0
-0.007616,-0.080152,-0.072536,1,1.796,0.796,1,0
-0.0076174,-0.079366,-0.071748,1,1.798,0.798,1,0
-0.0076188,-0.07858,-0.070961,1,1.8,0.8,1,0
-0.0076202,-0.077794,-0.070174,1,1.802,0.802,1,0
-0.0076216,-0.077008,-0.069387,1,1.804,0.804,1,0
-0.007623,-0.076223,-0.0686,1,1.806,0.806,1,0
-0.0076245,-0.075437,-0.067812,1,1.808,0.808,1,0
-0.0076259,-0.074651,-0.067025,1,1.81,0.81,1,0
-0.0076273,-0.073865,-0.066238,1,1.812,0.812,1,0
-0.0076287,-0.073079,-0.065451,1,1.814,0.814,1,0
-0.0076301,-0.072294,-0.064663,1,1.816,0.816,1,0
-0.0076315,-0.071508,-0.063876,1,1.818,0.818,1,0
-0.007633,-0.070722,-0.063089,1,1.82,0.82,1,0
-0.0076344,-0.069936,-0.062302,1,1.822,0.822,1,0
-0.0076358,-0.06915,-0.061515,1,1.824,0.824,1,0
-0.0076372,-0.068365,-0.060727,1,1.826,0.826,1,0
-0.0076386,-0.067579,-0.05994,1,1.828,0.828,1,0
-0.00764,-0.066793,-0.059153,1,1.83,0.83,1,0
-0.0076415,-0.066007,-0.058366,1,1.832,0.832,1,0
-0.0076429,-0.065221,-0.057579,1,1.834,0.834,1,0
-0.0076443,-0.064436,-0.056791,1,1.836,0.836,1,0
-0.0076457,-0.06365,-0.056004,1,1.838,0.838,1,0
-0.0076471,-0.062864,-0.055217,1,1.84,0.84,1,0
-0.0076485,-0.062078,-0.05443,1,1.842,0.842,1,0
-0.00765,-0.061292,-0.053642,1,1.844,0.844,1,0
-0.0076514,-0.060507,-0.052855,1,1.846,0.846,1,0
-0.0076528,-0.059721,-0.052068,1,1.848,0.848,1,0
-0.0076542,-0.058935,-0.051281,1,1.85,0.85,1,0
-0.0076556,-0.058149,-0.050494,1,1.852,0.852,1,0
-0.007657,-0.057363,-0.049706,1,1.854,0.854,1,0
-0.0076585,-0.056578,-0.048919,1,1.856,0.856,1,0
-0.0076599,-0.055792,-0.048132,1,1.858,0.858,1,0
-0.0076613,-0.055006,-0.047345,1,1.86,0.86,1,0
-0.0076627,-0.05422,-0.046557,1,1.862,0.862,1,0
-0.0076641,-0.053434,-0.04577,1,1.864,0.864,1,0
-0.0076655,-0.052649,-0.044983,1,1.866,0.866,1,0
-0.007667,-0.051863,-0.044196,1,1.868,0.868,1,0
-0.0076684,-0.051077,-0.043409,1,1.87,0.87,1,0
-0.0076698,-0.050291,-0.042621,1,1.872,0.872,1,0
-0.0076712,-0.049505,-0.041834,1,1.874,0.874,1,0
-0.0076726,-0.04872,-0.041047,1,1.876,0.876,1,0
-0.0076741,-0.047934,-0.04026,1,1.878,0.878,1,0
-0.0076755,-0.047148,-0.039473,1,1.88,0.88,1,0
-0.0076769,-0.046362,-0.038685,1,1.882,0.882,1,0
-0.0076783,-0.045576,-0.037898,1,1.884,0.884,1,0
-0.0076797,-0.044791,-0.037111,1,1.886,0.886,1,0
-0.0076811,-0.044005,-0.036324,1,1.888,0.888,1,0
-0.0076826,-0.043219,-0.035536,1,1.89,0.89,1,0
-0.007684,-0.042433,-0.034749,1,1.892,0.892,1,0
-0.0076854,-0.041647,-0.033962,1,1.894,0.894,1,0
-0.0076868,-0.040862,-0.033175,1,1.896,0.896,1,0
-0.0076882,-0.040076,-0.032388,1,1.898,0.898,1,0
-0.0076896,-0.03929,-0.0316,1,1.9,0.9,1,0
-0.0076911,-0.038504,-0.030813,1,1.902,0.902,1,0
-0.0076925,-0.037718,-0.030026,1,1.904,0.904,1,0
-0.0076939,-0.036933,-0.029239,1,1.906,0.906,1,0
-0.0076953,-0.036147,-0.028452,1,1.908,0.908,1,0
-0.0076967,-0.035361,-0.027664,1,1.91,0.91,1,0
-0.0076981,-0.034575,-0.026877,1,1.912,0.912,1,0
-0.0076996,-0.033789,-0.02609,1,1.914,0.914,1,0
-0.007701,-0.033004,-0.025303,1,1.916,0.916,1,0
-0.0077024,-0.032218,-0.024515,1,1.918,0.918,1,0
-0.0077038,-0.031432,-0.023728,1,1.92,0.92,1,0
-0.0077052,-0.030646,-0.022941,1,1.922,0.922,1,0
-0.0077066,-0.02986,-0.022154,1,1.924,0.924,1,0
-0.0077081,-0.029075,-0.021367,1,1.926,0.926,1,0
-0.0077095,-0.028289,-0.020579,1,1.928,0.928,1,0
-0.0077109,-0.027503,-0.019792,1,1.93,0.93,1,0
-0.0077123,-0.026717,-0.019005,1,1.932,0.932,1,0
-0.0077137,-0.025931,-0.018218,1,1.934,0.934,1,0
-0.0077151,-0.025146,-0.01743,1,1.936,0.936,1,0
-0.0077166,-0.02436,-0.016643,1,1.938,0.938,1,0
-0.007718,-0.023574,-0.015856,1,1.94,0.94,1,0
-0.0077194,-0.022788,-0.015069,1,1.942,0.942,1,0
-0.0077208,-0.022002,-0.014282,1,1.944,0.944,1,0
-0.0077222,-0.021217,-0.013494,1,1.946,0.946,1,0
-0.0077236,-0.020431,-0.012707,1,1.948,0.948,1,0
-0.0077251,-0.019645,-0.01192,1,1.95,0.95,1,0
-0.0077265,-0.018859,-0.011133,1,1.952,0.952,1,0
-0.0077279,-0.018073,-0.010346,1,1.954,0.954,1,0
-0.0077293,-0.017288,-0.0095583,1,1.956,0.956,1,0
-0.0077307,-0.016502,-0.0087711,1,1.958,0.958,1,0
-0.0077321,-0.015716,-0.0079839,1,1.96,0.96,1,0
-0.0077336,-0.01493,-0.0071966,1,1.962,0.962,1,0
-0.007735,-0.014144,-0.0064094,1,1.964,0.964,1,0
-0.0077364,-0.013359,-0.0056222,1,1.966,0.966,1,0
-0.0077378,-0.012573,-0.004835,1,1.968,0.968,1,0
-0.0077392,-0.011787,-0.0040478,1,1.97,0.97,1,0
-0.0077406,-0.011001,-0.0032606,1,1.972,0.972,1,0
-0.0077421,-0.010215,-0.0024734,1,1.974,0.974,1,0
-0.0077435,-0.0094296,-0.0016861,1,1.976,0.976,1,0
-0.0077449,-0.0086438,-0.00089892,1,1.978,0.978,1,0
-0.0077463,-0.007858,-0.00011169,1,1.98,0.98,1,0
-0.0077477,-0.0070722,0.00067552,1,1.982,0.982,1,0
-0.0077491,-0.0062864,0.0014627,1,1.984,0.984,1,0
-0.0077506,-0.0055006,0.00225,1,1.986,0.986,1,0
-0.007752,-0.0047148,0.0030372,1,1.988,0.988,1,0
-0.0077534,-0.003929,0.0038244,1,1.99,0.99,1,0
-0.0077548,-0.0031432,0.0046116,1,1.992,0.992,1,0
-0.0077562,-0.0023574,0.0053988,1,1.994,0.994,1,0
-0.0077576,-0.0015716,0.006186,1,1.996,0.996,1,0
-0.0077591,-0.00078579,0.0069733,1,1.998,0.998,1,0
-0.0077605,-1.2473e-11,0.0077605,1,2,1,1,0


==> spacetime/d1_points.dat <==
0.0, 0.0
3.0, 0.0
3.0, 3.0
0.0, 3.0
1.0, 0.0
2.0, 0.0
3.0, 1.0
3.0, 2.0
2.0, 3.0
1.0, 3.0
0.0, 2.0
0.0, 1.0
2.0, 2.2
0.800, 1.292
2.286, 1.059
0.644, 1.957
0.638, 0.644
2.627, 0.473
2.446, 2.464
0.364, 2.494
1.650, 0.825


==> spacetime/d1_triangles.dat <==
16, 4, 0
16, 4, 20
17, 6, 1
14, 20, 12
14, 7, 6
14, 7, 12
14, 17, 6
9, 8, 12
18, 8, 12
18, 7, 12
18, 7, 2
18, 8, 2
11, 16, 0
13, 20, 12
13, 16, 20
13, 11, 16
5, 17, 1
5, 4, 20
5, 14, 20
5, 14, 17
15, 9, 12
15, 13, 12
19, 9, 3
19, 15, 9
10, 19, 3
10, 19, 15
10, 13, 11
10, 15, 13


==> spacetime/dpst.csv <==
-0.0068115,0.0068115,1,0,-1,0,0.25
-0.0067136,0.0074994,1,0.002,-0.998,0,0.25
-0.0066157,0.0081873,1,0.004,-0.996,0,0.25
-0.0065178,0.0088752,1,0.006,-0.994,0,0.25
-0.0064199,0.0095631,1,0.008,-0.992,0,0.25
-0.006322,0.010251,1,0.01,-0.99,0,0.25
-0.0062241,0.010939,1,0.012,-0.988,0,0.25
-0.0061262,0.011627,1,0.014,-0.986,0,0.25
-0.0060283,0.012315,1,0.016,-0.984,0,0.25
-0.0059304,0.013003,1,0.018,-0.982,0,0.25
-0.0058325,0.013691,1,0.02,-0.98,0,0.25
-0.0057346,0.014378,1,0.022,-0.978,0,0.25
-0.0056367,0.015066,1,0.024,-0.976,0,0.25
-0.0055388,0.015754,1,0.026,-0.974,0,0.25
-0.0054409,0.016442,1,0.028,-0.972,0,0.25
-0.005343,0.01713,1,0.03,-0.97,0,0.25
-0.0052451,0.017818,1,0.032,-0.968,0,0.25
-0.0051472,0.018506,1,0.034,-0.966,0,0.25
-0.0050493,0.019194,1,0.036,-0.964,0,0.25
-0.0049514,0.019882,1,0.038,-0.962,0,0.25
-0.0048535,0.02057,1,0.04,-0.96,0,0.25
-0.0047557,0.021257,1,0.042,-0.958,0,0.25
-0.0046578,0.021945,1,0.044,-0.956,0,0.25
-0.0045599,0.022633,1,0.046,-0.954,0,0.25
-0.004462,0.023321,1,0.048,-0.952,0,0.25
-0.0043641,0.024009,1,0.05,-0.95,0,0.25
-0.0042662,0.024697,1,0.052,-0.948,0,0.25
-0.0041683,0.025385,1,0.054,-0.946,0,0.25
-0.0040704,0.026073,1,0.056,-0.944,0,0.25
-0.0039725,0.026761,1,0.058,-0.942,0,0.25
-0.0038746,0.027449,1,0.06,-0.94,0,0.25
-0.0037767,0.028136,1,0.062,-0.938,0,0.25
-0.0036788,0.028824,1,0.064,-0.936,0,0.25
-0.0035809,0.029512,1,0.066,-0.934,0,0.25
-0.003483,0.0302,1,0.068,-0.932,0,0.25
-0.0033851,0.030888,1,0.07,-0.93,0,0.25
-0.0032872,0.031576,1,0.072,-0.928,0,0.25
-0.0031893,0.032264,1,0.074,-0.926,0,0.25
-0.0030914,0.032952,1,0.076,-0.924,0,0.25
-0.0029935,0.03364,1,0.078,-0.922,0,0.25
-0.0028956,0.034328,1,0.08,-0.92,0,0.25
-0.0027977,0.035016,1,0.082,-0.918,0,0.25
-0.0026998,0.035703,1,0.084,-0.916,0,0.25
-0.0026019,0.036391,1,0.086,-0.914,0,0.25
-0.002504,0.037079,1,0.088,-0.912,0,0.25
-0.0024062,0.037767,1,0.09,-0.91,0,0.25
-0.0023083,0.038455,1,0.092,-0.908,0,0.25
-0.0022104,0.039143,1,0.094,-0.906,0,0.25
-0.0021125,0.039831,1,0.096,-0.904,0,0.25
-0.0020146,0.040519,1,0.098,-0.902,0,0.25
-0.0019167,0.041207,1,0.1,-0.9,0,0.25
-0.0018188,0.041895,1,0.102,-0.898,0,0.25
-0.0017209,0.042582,1,0.104,-0.896,0,0.25
-0.001623,0.04327,1,0.106,-0.894,0,0.25
-0.0015251,0.043958,1,0.108,-0.892,0,0.25
-0.0014272,0.044646,1,0.11,-0.89,0,0.25
-0.0013293,0.045334,1,0.112,-0.888,0,0.25
-0.0012314,0.046022,1,0.114,-0.886,0,0.25
-0.0011335,0.04671,1,0.116,-0.884,0,0.25
-0.0010356,0.047398,1,0.118,-0.882,0,0.25
-0.00093771,0.048086,1,0.12,-0.88,0,0.25
-0.00083982,0.048774,1,0.122,-0.878,0,0.25
-0.00074192,0.049462,1,0.124,-0.876,0,0.25
-0.00064402,0.050149,1,0.126,-0.874,0,0.25
-0.00054612,0.050837,1,0.128,-0.872,0,0.25
-0.00044823,0.051525,1,0.13,-0.87,0,0.25
-0.00035033,0.052213,1,0.132,-0.868,0,0.25
-0.00025244,0.052901,1,0.134,-0.866,0,0.25
-0.00015454,0.053589,1,0.136,-0.864,0,0.25
-5.6645e-05,0.054277,1,0.138,-0.862,0,0.25
4.1249e-05,0.054965,1,0.14,-0.86,0,0.25
0.00013915,0.055653,1,0.142,-0.858,0,0.25
0.00023704,0.056341,1,0.144,-0.856,0,0.25
0.00033494,0.057028,1,0.146,-0.854,0,0.25
0.00043283,0.057716,1,0.148,-0.852,0,0.25
0.00053073,0.058404,1,0.15,-0.85,0,0.25
0.00062863,0.059092,1,0.152,-0.848,0,0.25
0.00072652,0.05978,1,0.154,-0.846,0,0.25
0.00082442,0.060468,1,0.156,-0.844,0,0.25
0.00092231,0.061156,1,0.158,-0.842,0,0.25
0.0010202,0.061844,1,0.16,-0.84,0,0.25
0.0011181,0.062532,1,0.162,-0.838,0,0.25
0.001216,0.06322,1,0.164,-0.836,0,0.25
0.0013139,0.063908,1,0.166,-0.834,0,0.25
0.0014118,0.064595,1,0.168,-0.832,0,0.25
0.0015097,0.065283,1,0.17,-0.83,0,0.25
0.0016076,0.065971,1,0.172,-0.828,0,0.25
0.0017055,0.066659,1,0.174,-0.826,0,0.25
0.0018034,0.067347,1,0.176,-0.824,0,0.25
0.0019013,0.068035,1,0.178,-0.822,0,0.25
0.0019992,0.068723,1,0.18,-0.82,0,0.25
0.0020971,0.069411,1,0.182,-0.818,0,0.25
0.002195,0.070099,1,0.184,-0.816,0,0.25
0.0022929,0.070787,1,0.186,-0.814,0,0.25
0.0023908,0.071474,1,0.188,-0.812,0,0.25
0.0024887,0.072162,1,0.19,-0.81,0,0.25
0.0025865,0.07285,1,0.192,-0.808,0,0.25
0.0026844,0.073538,1,0.194,-0.806,0,0.25
0.0027823,0.074226,1,0.196,-0.804,0,0.25
0.0028802,0.074914,1,0.198,-0.802,0,0.25
0.0029781,0.075602,1,0.2,-0.8,0,0.25
0.003076,0.07629,1,0.202,-0.798,0,0.25
0.0031739,0.076978,1,0.204,-0.796,0,0.25
0.0032718,0.077666,1,0.206,-0.794,0,0.25
0.0033697,0.078353,1,0.208,-0.792,0,0.25
0.0034676,0.079041,1,0.21,-0.79,0,0.25
0.0035655,0.079729,1,0.212,-0.788,0,0.25
0.0036634,0.080417,1,0.214,-0.786,0,0.25
0.0037613,0.081105,1,0.216,-0.784,0,0.25
0.0038592,0.081793,1,0.218,-0.782,0,0.25
0.0039571,0.082481,1,0.22,-0.78,0,0.25
0.004055,0.083169,1,0.222,-0.778,0,0.25
0.0041529,0.083857,1,0.224,-0.776,0,0.25
0.0042508,0.084545,1,0.226,-0.774,0,0.25
0.0043487,0.085233,1,0.228,-0.772,0,0.25
0.0044466,0.08592,1,0.23,-0.77,0,0.25
0.0045445,0.086608,1,0.232,-0.768,0,0.25
0.0046424,0.087296,1,0.234,-0.766,0,0.25
0.0047403,0.087984,1,0.236,-0.764,0,0.25
0.0048382,0.088672,1,0.238,-0.762,0,0.25
0.0049361,0.08936,1,0.24,-0.76,0,0.25
0.0050339,0.090048,1,0.242,-0.758,0,0.25
0.0051318,0.090736,1,0.244,-0.756,0,0.25
0.0052297,0.091424,1,0.246,-0.754,0,0.25
0.0053276,0.092112,1,0.248,-0.752,0,0.25
0.0054255,0.092799,1,0.25,-0.75,0,0.25
0.0054997,0.093051,1,0.252,-0.748,0,0.25
0.0055738,0.093302,1,0.254,-0.746,0,0.25
0.005648,0.093553,1,0.256,-0.744,0,0.25
0.0057221,0.093805,1,0.258,-0.742,0,0.25
0.0057963,0.094056,1,0.26,-0.74,0,0.25
0.0058704,0.094308,1,0.262,-0.738,0,0.25
0.0059446,0.094559,1,0.264,-0.736,0,0.25
0.0060187,0.09481,1,0.266,-0.734,0,0.25
0.0060929,0.095062,1,0.268,-0.732,0,0.25
0.006167,0.095313,1,0.27,-0.73,0,0.25
0.0062412,0.095564,1,0.272,-0.728,0,0.25
0.0063153,0.095816,1,0.274,-0.726,0,0.25
0.0063895,0.096067,1,0.276,-0.724,0,0.25
0.0064637,0.096318,1,0.278,-0.722,0,0.25
0.0065378,0.09657,1,0.28,-0.72,0,0.25
0.006612,0.096821,1,0.282,-0.718,0,0.25
0.0066861,0.097072,1,0.284,-0.716,0,0.25
0.0067603,0.097324,1,0.286,-0.714,0,0.25
0.0068344,0.097575,1,0.288,-0.712,0,0.25
0.0069086,0.097826,1,0.29,-0.71,0,0.25
0.0069827,0.098078,1,0.292,-0.708,0,0.25
0.0070569,0.098329,1,0.294,-0.706,0,0.25
0.007131,0.09858,1,0.296,-0.704,0,0.25
0.0072052,0.098832,1,0.298,-0.702,0,0.25
0.0072793,0.099083,1,0.3,-0.7,0,0.25
0.0073535,0.099334,1,0.302,-0.698,0,0.25
0.0074276,0.099586,1,0.304,-0.696,0,0.25
0.0075018,0.099837,1,0.306,-0.694,0,0.25
0.0075759,0.10009,1,0.308,-0.692,0,0.25
0.0076501,0.10034,1,0.31,-0.69,0,0.25
0.0077242,0.10059,1,0.312,-0.688,0,0.25
0.0077984,0.10084,1,0.314,-0.686,0,0.25
0.0078725,0.10109,1,0.316,-0.684,0,0.25
0.0079467,0.10134,1,0.318,-0.682,0,0.25
0.0080208,0.1016,1,0.32,-0.68,0,0.25
0.008095,0.10185,1,0.322,-0.678,0,0.25
0.0081691,0.1021,1,0.324,-0.676,0,0.25
0.0082433,0.10235,1,0.326,-0.674,0,0.25
0.0083174,0.1026,1,0.328,-0.672,0,0.25
0.0083916,0.10285,1,0.33,-0.67,0,0.25
0.0084657,0.1031,1,0.332,-0.668,0,0.25
0.0085399,0.10336,1,0.334,-0.666,0,0.25
0.008614,0.10361,1,0.336,-0.664,0,0.25
0.0086882,0.10386,1,0.338,-0.662,0,0.25
0.0087623,0.10411,1,0.34,-0.66,0,0.25
0.0088365,0.10436,1,0.342,-0.658,0,0.25
0.0089107,0.10461,1,0.344,-0.656,0,0.25
0.0089848,0.10486,1,0.346,-0.654,0,0.25
0.009059,0.10512,1,0.348,-0.652,0,0.25
0.0091331,0.10537,1,0.35,-0.65,0,0.25
0.0092073,0.10562,1,0.352,-0.648,0,0.25
0.0092814,0.10587,1,0.354,-0.646,0,0.25
0.0093556,0.10612,1,0.356,-0.644,0,0.25
0.0094297,0.10637,1,0.358,-0.642,0,0.25
0.0095039,0.10662,1,0.36,-0.64,0,0.25
0.009578,0.10687,1,0.362,-0.638,0,0.25
0.0096522,0.10713,1,0.364,-0.636,0,0.25
0.0097263,0.10738,1,0.366,-0.634,0,0.25
0.0098005,0.10763,1,0.368,-0.632,0,0.25
0.0098746,0.10788,1,0.37,-0.63,0,0.25
0.0099488,0.10813,1,0.372,-0.628,0,0.25
0.010023,0.10838,1,0.374,-0.626,0,0.25
0.010097,0.10863,1,0.376,-0.624,0,0.25
0.010171,0.10889,1,0.378,-0.622,0,0.25
0.010245,0.10914,1,0.38,-0.62,0,0.25
0.01032,0.10939,1,0.382,-0.618,0,0.25
0.010394,0.10964,1,0.384,-0.616,0,0.25
0.010468,0.10989,1,0.386,-0.614,0,0.25
0.010542,0.11014,1,0.388,-0.612,0,0.25
0.010616,0.11039,1,0.39,-0.61,0,0.25
0.01069,0.11064,1,0.392,-0.608,0,0.25
0.010764,0.1109,1,0.394,-0.606,0,0.25
0.010839,0.11115,1,0.396,-0.604,0,0.25
0.010913,0.1114,1,0.398,-0.602,0,0.25
0.010987,0.11165,1,0.4,-0.6,0,0.25
0.011061,0.1119,1,0.402,-0.598,0,0.25
0.011135,0.11215,1,0.404,-0.596,0,0.25
0.011209,0.1124,1,0.406,-0.594,0,0.25
0.011284,0.11266,1,0.408,-0.592,0,0.25
0.011358,0.11291,1,0.41,-0.59,0,0.25
0.011432,0.11316,1,0.412,-0.588,0,0.25
0.011506,0.11341,1,0.414,-0.586,0,0.25
0.01158,0.11366,1,0.416,-0.584,0,0.25
0.011654,0.11391,1,0.418,-0.582,0,0.25
0.011728,0.11416,1,0.42,-0.58,0,0.25
0.011803,0.11441,1,0.422,-0.578,0,0.25
0.011877,0.11467,1,0.424,-0.576,0,0.25
0.011951,0.11492,1,0.426,-0.574,0,0.25
0.012025,0.11517,1,0.428,-0.572,0,0.25
0.012099,0.11542,1,0.43,-0.57,0,0.25
0.012173,0.11567,1,0.432,-0.568,0,0.25
0.012247,0.11592,1,0.434,-0.566,0,0.25
0.012322,0.11617,1,0.436,-0.564,0,0.25
0.012396,0.11643,1,0.438,-0.562,0,0.25
0.01247,0.11668,1,0.44,-0.56,0,0.25
0.012544,0.11693,1,0.442,-0.558,0,0.25
0.012618,0.11718,1,0.444,-0.556,0,0.25
0.012692,0.11743,1,0.446,-0.554,0,0.25
0.012767,0.11768,1,0.448,-0.552,0,0.25
0.012841,0.11793,1,0.45,-0.55,0,0.25
0.012915,0.11818,1,0.452,-0.548,0,0.25
0.012989,0.11844,1,0.454,-0.546,0,0.25
0.013063,0.11869,1,0.456,-0.544,0,0.25
0.013137,0.11894,1,0.458,-0.542,0,0.25
0.013211,0.11919,1,0.46,-0.54,0,0.25
0.013286,0.11944,1,0.462,-0.538,0,0.25
0.01336,0.11969,1,0.464,-0.536,0,0.25
0.013434,0.11994,1,0.466,-0.534,0,0.25
0.013508,0.1202,1,0.468,-0.532,0,0.25
0.013582,0.12045,1,0.47,-0.53,0,0.25
0.013656,0.1207,1,0.472,-0.528,0,0.25
0.013731,0.12095,1,0.474,-0.526,0,0.25
0.013805,0.1212,1,0.476,-0.524,0,0.25
0.013879,0.12145,1,0.478,-0.522,0,0.25
0.013953,0.1217,1,0.48,-0.52,0,0.25
0.014027,0.12195,1,0.482,-0.518,0,0.25
0.014101,0.12221,1,0.484,-0.516,0,0.25
0.014175,0.12246,1,0.486,-0.514,0,0.25
0.01425,0.12271,1,0.488,-0.512,0,0.25
0.014324,0.12296,1,0.49,-0.51,0,0.25
0.014398,0.12321,1,0.492,-0.508,0,0.25
0.014472,0.12346,1,0.494,-0.506,0,0.25
0.014546,0.12371,1,0.496,-0.504,0,0.25
0.01462,0.12397,1,0.498,-0.502,0,0.25
0.014694,0.12422,1,0.5,-0.5,0,0.25
0.014699,0.12389,1,0.502,-0.498,0,0.25
0.014703,0.12356,1,0.504,-0.496,0,0.25
0.014707,0.12323,1,0.506,-0.494,0,0.25
0.014711,0.1229,1,0.508,-0.492,0,0.25
0.014716,0.12257,1,0.51,-0.49,0,0.25
0.01472,0.12224,1,0.512,-0.488,0,0.25
0.014724,0.12191,1,0.514,-0.486,0,0.25
0.014728,0.12158,1,0.516,-0.484,0,0.25
0.014733,0.12125,1,0.518,-0.482,0,0.25
0.014737,0.12092,1,0.52,-0.48,0,0.25
0.014741,0.12059,1,0.522,-0.478,0,0.25
0.014746,0.12026,1,0.524,-0.476,0,0.25
0.01475,0.11993,1,0.526,-0.474,0,0.25
0.014754,0.1196,1,0.528,-0.472,0,0.25
0.014758,0.11927,1,0.53,-0.47,0,0.25
0.014763,0.11894,1,0.532,-0.468,0,0.25
0.014767,0.11861,1,0.534,-0.466,0,0.25
0.014771,0.11828,1,0.536,-0.464,0,0.25
0.014775,0.11795,1,0.538,-0.462,0,0.25
0.01478,0.11762,1,0.54,-0.46,0,0.25
0.014784,0.11729,1,0.542,-0.458,0,0.25
0.014788,0.11696,1,0.544,-0.456,0,0.25
0.014792,0.11663,1,0.546,-0.454,0,0.25
0.014797,0.1163,1,0.548,-0.452,0,0.25
0.014801,0.11597,1,0.55,-0.45,0,0.25
0.014805,0.11564,1,0.552,-0.448,0,0.25
0.014809,0.11531,1,0.554,-0.446,0,0.25
0.014814,0.11498,1,0.556,-0.444,0,0.25
0.014818,0.11465,1,0.558,-0.442,0,0.25
0.014822,0.11432,1,0.56,-0.44,0,0.25
0.014826,0.11399,1,0.562,-0.438,0,0.25
0.014831,0.11366,1,0.564,-0.436,0,0.25
0.014835,0.11334,1,0.566,-0.434,0,0.25
0.014839,0.11301,1,0.568,-0.432,0,0.25
0.014843,0.11268,1,0.57,-0.43,0,0.25
0.014848,0.11235,1,0.572,-0.428,0,0.25
0.014852,0.11202,1,0.574,-0.426,0,0.25
0.014856,0.11169,1,0.576,-0.424,0,0.25
0.01486,0.11136,1,0.578,-0.422,0,0.25
0.014865,0.11103,1,0.58,-0.42,0,0.25
0.014869,0.1107,1,0.582,-0.418,0,0.25
0.014873,0.11037,1,0.584,-0.416,0,0.25
0.014877,0.11004,1,0.586,-0.414,0,0.25
0.014882,0.10971,1,0.588,-0.412,0,0.25
0.014886,0.10938,1,0.59,-0.41,0,0.25
0.01489,0.10905,1,0.592,-0.408,0,0.25
0.014894,0.10872,1,0.594,-0.406,0,0.25
0.014899,0.10839,1,0.596,-0.404,0,0.25
0.014903,0.10806,1,0.598,-0.402,0,0.25
0.014907,0.10773,1,0.6,-0.4,0,0.25
0.014911,0.1074,1,0.602,-0.398,0,0.25
0.014916,0.10707,1,0.604,-0.396,0,0.25
0.01492,0.10674,1,0.606,-0.394,0,0.25
0.014924,0.10641,1,0.608,-0.392,0,0.25
0.014928,0.10608,1,0.61,-0.39,0,0.25
0.014933,0.10575,1,0.612,-0.388,0,0.25
0.014937,0.10542,1,0.614,-0.386,0,0.25
0.014941,0.10509,1,0.616,-0.384,0,0.25
0.014945,0.10476,1,0.618,-0.382,0,0.25
0.01495,0.10443,1,0.62,-0.38,0,0.25
0.014954,0.1041,1,0.622,-0.378,0,0.25
0.014958,0.10377,1,0.624,-0.376,0,0.25
0.014962,0.10344,1,0.626,-0.374,0,0.25
0.014967,0.10311,1,0.628,-0.372,0,0.25
0.014971,0.10278,1,0.63,-0.37,0,0.25
0.014975,0.10245,1,0.632,-0.368,0,0.25
0.014979,0.10212,1,0.634,-0.366,0,0.25
0.014984,0.10179,1,0.636,-0.364,0,0.25
0.014988,0.10146,1,0.638,-0.362,0,0.25
0.014992,0.10113,1,0.64,-0.36,0,0.25
0.014996,0.10081,1,0.642,-0.358,0,0.25
0.015001,0.10048,1,0.644,-0.356,0,0.25
0.015005,0.10015,1,0.646,-0.354,0,0.25
0.015009,0.099816,1,0.648,-0.352,0,0.25
0.015013,0.099486,1,0.65,-0.35,0,0.25
0.015018,0.099156,1,0.652,-0.348,0,0.25
0.015022,0.098827,1,0.654,-0.346,0,0.25
0.015026,0.098497,1,0.656,-0.344,0,0.25
0.01503,0.098167,1,0.658,-0.342,0,0.25
0.015035,0.097837,1,0.66,-0.34,0,0.25
0.015039,0.097508,1,0.662,-0.338,0,0.25
0.015043,0.097178,1,0.664,-0.336,0,0.25
0.015047,0.096848,1,0.666,-0.334,0,0.25
0.015052,0.096518,1,0.668,-0.332,0,0.25
0.015056,0.096189,1,0.67,-0.33,0,0.25
0.01506,0.095859,1,0.672,-0.328,0,0.25
0.015064,0.095529,1,0.674,-0.326,0,0.25
0.015069,0.095199,1,0.676,-0.324,0,0.25
0.015073,0.09487,1,0.678,-0.322,0,0.25
0.015077,0.09454,1,0.68,-0.32,0,0.25
0.015081,0.09421,1,0.682,-0.318,0,0.25
0.015086,0.09388,1,0.684,-0.316,0,0.25
0.01509,0.093551,1,0.686,-0.314,0,0.25
0.015094,0.093221,1,0.688,-0.312,0,0.25
0.015098,0.092891,1,0.69,-0.31,0,0.25
0.015103,0.092562,1,0.692,-0.308,0,0.25
0.015107,0.092232,1,0.694,-0.306,0,0.25
0.015111,0.091902,1,0.696,-0.304,0,0.25
0.015115,0.091572,1,0.698,-0.302,0,0.25
0.01512,0.091243,1,0.7,-0.3,0,0.25
0.015124,0.090913,1,0.702,-0.298,0,0.25
0.015128,0.090583,1,0.704,-0.296,0,0.25
0.015132,0.090253,1,0.706,-0.294,0,0.25
0.015137,0.089924,1,0.708,-0.292,0,0.25
0.015141,0.089594,1,0.71,-0.29,0,0.25
0.015145,0.089264,1,0.712,-0.288,0,0.25
0.015149,0.088934,1,0.714,-0.286,0,0.25
0.015154,0.088605,1,0.716,-0.284,0,0.25
0.015158,0.088275,1,0.718,-0.282,0,0.25
0.015162,0.087945,1,0.72,-0.28,0,0.25
0.015166,0.087615,1,0.722,-0.278,0,0.25
0.015171,0.087286,1,0.724,-0.276,0,0.25
0.015175,0.086956,1,0.726,-0.274,0,0.25
0.015179,0.086626,1,0.728,-0.272,0,0.25
0.015183,0.086296,1,0.73,-0.27,0,0.25
0.015188,0.085967,1,0.732,-0.268,0,0.25
0.015192,0.085637,1,0.734,-0.266,0,0.25
0.015196,0.085307,1,0.736,-0.264,0,0.25
0.0152,0.084977,1,0.738,-0.262,0,0.25
0.015205,0.084648,1,0.74,-0.26,0,0.25
0.015209,0.084318,1,0.742,-0.258,0,0.25
0.015213,0.083988,1,0.744,-0.256,0,0.25
0.015217,0.083658,1,0.746,-0.254,0,0.25
0.015222,0.083329,1,0.748,-0.252,0,0.25
0.015226,0.082999,1,0.75,-0.25,0,0.25
0.015159,0.08228,1,0.752,-0.248,0,0.25
0.015092,0.081562,1,0.754,-0.246,0,0.25
0.015025,0.080843,1,0.756,-0.244,0,0.25
0.014957,0.080124,1,0.758,-0.242,0,0.25
0.01489,0.079406,1,0.76,-0.24,0,0.25
0.014823,0.078687,1,0.762,-0.238,0,0.25
0.014756,0.077968,1,0.764,-0.236,0,0.25
0.014689,0.07725,1,0.766,-0.234,0,0.25
0.014622,0.076531,1,0.768,-0.232,0,0.25
0.014554,0.075813,1,0.77,-0.23,0,0.25
0.014487,0.075094,1,0.772,-0.228,0,0.25
0.01442,0.074375,1,0.774,-0.226,0,0.25
0.014353,0.073657,1,0.776,-0.224,0,0.25
0.014286,0.072938,1,0.778,-0.222,0,0.25
0.014219,0.072219,1,0.78,-0.22,0,0.25
0.014152,0.071501,1,0.782,-0.218,0,0.25
0.014084,0.070782,1,0.784,-0.216,0,0.25
0.014017,0.070063,1,0.786,-0.214,0,0.25
0.01395,0.069345,1,0.788,-0.212,0,0.25
0.013883,0.068626,1,0.79,-0.21,0,0.25
0.013816,0.067907,1,0.792,-0.208,0,0.25
0.013749,0.067189,1,0.794,-0.206,0,0.25
0.013681,0.06647,1,0.796,-0.204,0,0.25
0.013614,0.065752,1,0.798,-0.202,0,0.25
0.013547,0.065033,1,0.8,-0.2,0,0.25
0.01348,0.064314,1,0.802,-0.198,0,0.25
0.013413,0.063596,1,0.804,-0.196,0,0.25
0.013346,0.062877,1,0.806,-0.194,0,0.25
0.013279,0.062158,1,0.808,-0.192,0,0.25
0.013211,0.06144,1,0.81,-0.19,0,0.25
0.013144,0.060721,1,0.812,-0.188,0,0.25
0.013077,0.060002,1,0.814,-0.186,0,0.25
0.01301,0.059284,1,0.816,-0.184,0,0.25
0.012943,0.058565,1,0.818,-0.182,0,0.25
0.012876,0.057846,1,0.82,-0.18,0,0.25
0.012808,0.057128,1,0.822,-0.178,0,0.25
0.012741,0.056409,1,0.824,-0.176,0,0.25
0.012674,0.05569,1,0.826,-0.174,0,0.25
0.012607,0.054972,1,0.828,-0.172,0,0.25
0.01254,0.054253,1,0.83,-0.17,0,0.25
0.012473,0.053535,1,0.832,-0.168,0,0.25
0.012405,0.052816,1,0.834,-0.166,0,0.25
0.012338,0.052097,1,0.836,-0.164,0,0.25
0.012271,0.051379,1,0.838,-0.162,0,0.25
0.012204,0.05066,1,0.84,-0.16,0,0.25
0.012137,0.049941,1,0.842,-0.158,0,0.25
0.01207,0.049223,1,0.844,-0.156,0,0.25
0.012003,0.048504,1,0.846,-0.154,0,0.25
0.011935,0.047785,1,0.848,-0.152,0,0.25
0.011868,0.047067,1,0.85,-0.15,0,0.25
0.011801,0.046348,1,0.852,-0.148,0,0.25
0.011734,0.045629,1,0.854,-0.146,0,0.25
0.011667,0.044911,1,0.856,-0.144,0,0.25
0.0116,0.044192,1,0.858,-0.142,0,0.25
0.011532,0.043474,1,0.86,-0.14,0,0.25
0.011465,0.042755,1,0.862,-0.138,0,0.25
0.011398,0.042036,1,0.864,-0.136,0,0.25
0.011331,0.041318,1,0.866,-0.134,0,0.25
0.011264,0.040599,1,0.868,-0.132,0,0.25
0.011197,0.03988,1,0.87,-0.13,0,0.25
0.01113,0.039162,1,0.872,-0.128,0,0.25
0.011062,0.038443,1,0.874,-0.126,0,0.25
0.010995,0.037724,1,0.876,-0.124,0,0.25
0.010928,0.037006,1,0.878,-0.122,0,0.25
0.010861,0.036287,1,0.88,-0.12,0,0.25
0.010794,0.035568,1,0.882,-0.118,0,0.25
0.010727,0.03485,1,0.884,-0.116,0,0.25
0.010659,0.034131,1,0.886,-0.114,0,0.25
0.010592,0.033412,1,0.888,-0.112,0,0.25
0.010525,0.032694,1,0.89,-0.11,0,0.25
0.010458,0.031975,1,0.892,-0.108,0,0.25
0.010391,0.031257,1,0.894,-0.106,0,0.25
0.010324,0.030538,1,0.896,-0.104,0,0.25
0.010257,0.029819,1,0.898,-0.102,0,0.25
0.010189,0.029101,1,0.9,-0.1,0,0.25
0.010122,0.028382,1,0.902,-0.098,0,0.25
0.010055,0.027663,1,0.904,-0.096,0,0.25
0.0099879,0.026945,1,0.906,-0.094,0,0.25
0.0099208,0.026226,1,0.908,-0.092,0,0.25
0.0098536,0.025507,1,0.91,-0.09,0,0.25
0.0097865,0.024789,1,0.912,-0.088,0,0.25
0.0097193,0.02407,1,0.914,-0.086,0,0.25
0.0096522,0.023351,1,0.916,-0.084,0,0.25
0.009585,0.022633,1,0.918,-0.082,0,0.25
0.0095178,0.021914,1,0.92,-0.08,0,0.25
0.0094507,0.021196,1,0.922,-0.078,0,0.25
0.0093835,0.020477,1,0.924,-0.076,0,0.25
0.0093164,0.019758,1,0.926,-0.074,0,0.25
0.0092492,0.01904,1,0.928,-0.072,0,0.25
0.0091821,0.018321,1,0.93,-0.07,0,0.25
0.0091149,0.017602,1,0.932,-0.068,0,0.25
0.0090478,0.016884,1,0.934,-0.066,0,0.25
0.0089806,0.016165,1,0.936,-0.064,0,0.25
0.0089135,0.015446,1,0.938,-0.062,0,0.25
0.0088463,0.014728,1,0.94,-0.06,0,0.25
0.0087791,0.014009,1,0.942,-0.058,0,0.25
0.008712,0.01329,1,0.944,-0.056,0,0.25
0.0086448,0.012572,1,0.946,-0.054,0,0.25
0.0085777,0.011853,1,0.948,-0.052,0,0.25
0.0085105,0.011134,1,0.95,-0.05,0,0.25
0.0084434,0.010416,1,0.952,-0.048,0,0.25
0.0083762,0.0096972,1,0.954,-0.046,0,0.25
0.0083091,0.0089785,1,0.956,-0.044,0,0.25
0.0082419,0.0082599,1,0.958,-0.042,0,0.25
0.0081748,0.0075412,1,0.96,-0.04,0,0.25
0.0081076,0.0068226,1,0.962,-0.038,0,0.25
0.0080404,0.006104,1,0.964,-0.036,0,0.25
0.0079733,0.0053853,1,0.966,-0.034,0,0.25
0.0079061,0.0046667,1,0.968,-0.032,0,0.25
0.007839,0.003948,1,0.97,-0.03,0,0.25
0.0077718,0.0032294,1,0.972,-0.028,0,0.25
0.0077047,0.0025107,1,0.974,-0.026,0,0.25
0.0076375,0.0017921,1,0.976,-0.024,0,0.25
0.0075704,0.0010734,1,0.978,-0.022,0,0.25
0.0075032,0.00035479,1,0.98,-0.02,0,0.25
0.0074361,-0.00036385,1,0.982,-0.018,0,0.25
0.0073689,-0.0010825,1,0.984,-0.016,0,0.25
0.0073017,-0.0018011,1,0.986,-0.014,0,0.25
0.0072346,-0.0025198,1,0.988,-0.012,0,0.25
0.0071674,-0.0032384,1,0.99,-0.01,0,0.25
0.0071003,-0.0039571,1,0.992,-0.008,0,0.25
0.0070331,-0.0046757,1,0.994,-0.006,0,0.25
0.006966,-0.0053944,1,0.996,-0.004,0,0.25
0.0068988,-0.006113,1,0.998,-0.002,0,0.25
0.0068317,-0.0068317,1,1,0,0,0.25
0.0067324,-0.0075182,1,1.002,0.002,0,0.25
0.0066331,-0.0082047,1,1.004,0.004,0,0.25
0.0065338,-0.0088912,1,1.006,0.006,0,0.25
0.0064345,-0.0095777,1,1.008,0.008,0,0.25
0.0063353,-0.010264,1,1.01,0.01,0,0.25
0.006236,-0.010951,1,1.012,0.012,0,0.25
0.0061367,-0.011637,1,1.014,0.014,0,0.25
0.0060374,-0.012324,1,1.016,0.016,0,0.25
0.0059381,-0.01301,1,1.018,0.018,0,0.25
0.0058388,-0.013697,1,1.02,0.02,0,0.25
0.0057396,-0.014383,1,1.022,0.022,0,0.25
0.0056403,-0.01507,1,1.024,0.024,0,0.25
0.005541,-0.015756,1,1.026,0.026,0,0.25
0.0054417,-0.016443,1,1.028,0.028,0,0.25
0.0053424,-0.017129,1,1.03,0.03,0,0.25
0.0052431,-0.017816,1,1.032,0.032,0,0.25
0.0051439,-0.018502,1,1.034,0.034,0,0.25
0.0050446,-0.019189,1,1.036,0.036,0,0.25
0.0049453,-0.019876,1,1.038,0.038,0,0.25
0.004846,-0.020562,1,1.04,0.04,0,0.25
0.0047467,-0.021249,1,1.042,0.042,0,0.25
0.0046475,-0.021935,1,1.044,0.044,0,0.25
0.0045482,-0.022622,1,1.046,0.046,0,0.25
0.0044489,-0.023308,1,1.048,0.048,0,0.25
0.0043496,-0.023995,1,1.05,0.05,0,0.25
0.0042503,-0.024681,1,1.052,0.052,0,0.25
0.004151,-0.025368,1,1.054,0.054,0,0.25
0.0040518,-0.026054,1,1.056,0.056,0,0.25
0.0039525,-0.026741,1,1.058,0.058,0,0.25
0.0038532,-0.027427,1,1.06,0.06,0,0.25
0.0037539,-0.028114,1,1.062,0.062,0,0.25
0.0036546,-0.0288,1,1.064,0.064,0,0.25
0.0035554,-0.029487,1,1.066,0.066,0,0.25
0.0034561,-0.030173,1,1.068,0.068,0,0.25
0.0033568,-0.03086,1,1.07,0.07,0,0.25
0.0032575,-0.031546,1,1.072,0.072,0,0.25
0.0031582,-0.032233,1,1.074,0.074,0,0.25
0.0030589,-0.032919,1,1.076,0.076,0,0.25
0.0029597,-0.033606,1,1.078,0.078,0,0.25
0.0028604,-0.034292,1,1.08,0.08,0,0.25
0.0027611,-0.034979,1,1.082,0.082,0,0.25
0.0026618,-0.035665,1,1.084,0.084,0,0.25
0.0025625,-0.036352,1,1.086,0.086,0,0.25
0.0024632,-0.037038,1,1.088,0.088,0,0.25
0.002364,-0.037725,1,1.09,0.09,0,0.25
0.0022647,-0.038411,1,1.092,0.092,0,0.25
0.0021654,-0.039098,1,1.094,0.094,0,0.25
0.0020661,-0.039785,1,1.096,0.096,0,0.25
0.0019668,-0.040471,1,1.098,0.098,0,0.25
0.0018676,-0.041158,1,1.1,0.1,0,0.25
0.0017683,-0.041844,1,1.102,0.102,0,0.25
0.001669,-0.042531,1,1.104,0.104,0,0.25
0.0015697,-0.043217,1,1.106,0.106,0,0.25
0.0014704,-0.043904,1,1.108,0.108,0,0.25
0.0013711,-0.04459,1,1.11,0.11,0,0.25
0.0012719,-0.045277,1,1.112,0.112,0,0.25
0.0011726,-0.045963,1,1.114,0.114,0,0.25
0.0010733,-0.04665,1,1.116,0.116,0,0.25
0.00097401,-0.047336,1,1.118,0.118,0,0.25
0.00087473,-0.048023,1,1.12,0.12,0,0.25
0.00077545,-0.048709,1,1.122,0.122,0,0.25
0.00067617,-0.049396,1,1.124,0.124,0,0.25
0.00057688,-0.050082,1,1.126,0.126,0,0.25
0.0004776,-0.050769,1,1.128,0.128,0,0.25
0.00037832,-0.051455,1,1.13,0.13,0,0.25
0.00027904,-0.052142,1,1.132,0.132,0,0.25
0.00017976,-0.052828,1,1.134,0.134,0,0.25
8.0473e-05,-0.053515,1,1.136,0.136,0,0.25
-1.8808e-05,-0.054201,1,1.138,0.138,0,0.25
-0.00011809,-0.054888,1,1.14,0.14,0,0.25
-0.00021737,-0.055574,1,1.142,0.142,0,0.25
-0.00031665,-0.056261,1,1.144,0.144,0,0.25
-0.00041594,-0.056947,1,1.146,0.146,0,0.25
-0.00051522,-0.057634,1,1.148,0.148,0,0.25
-0.0006145,-0.058321,1,1.15,0.15,0,0.25
-0.00071378,-0.059007,1,1.152,0.152,0,0.25
-0.00081307,-0.059694,1,1.154,0.154,0,0.25
-0.00091235,-0.06038,1,1.156,0.156,0,0.25
-0.0010116,-0.061067,1,1.158,0.158,0,0.25
-0.0011109,-0.061753,1,1.16,0.16,0,0.25
-0.0012102,-0.06244,1,1.162,0.162,0,0.25
-0.0013095,-0.063126,1,1.164,0.164,0,0.25
-0.0014088,-0.063813,1,1.166,0.166,0,0.25
-0.001508,-0.064499,1,1.168,0.168,0,0.25
-0.0016073,-0.065186,1,1.17,0.17,0,0.25
-0.0017066,-0.065872,1,1.172,0.172,0,0.25
-0.0018059,-0.066559,1,1.174,0.174,0,0.25
-0.0019052,-0.067245,1,1.176,0.176,0,0.25
-0.0020045,-0.067932,1,1.178,0.178,0,0.25
-0.0021037,-0.068618,1,1.18,0.18,0,0.25
-0.002203,-0.069305,1,1.182,0.182,0,0.25
-0.0023023,-0.069991,1,1.184,0.184,0,0.25
-0.0024016,-0.070678,1,1.186,0.186,0,0.25
-0.0025009,-0.071364,1,1.188,0.188,0,0.25
-0.0026001,-0.072051,1,1.19,0.19,0,0.25
-0.0026994,-0.072737,1,1.192,0.192,0,0.25
-0.0027987,-0.073424,1,1.194,0.194,0,0.25
-0.002898,-0.07411,1,1.196,0.196,0,0.25
-0.0029973,-0.074797,1,1.198,0.198,0,0.25
-0.0030966,-0.075483,1,1.2,0.2,0,0.25
-0.0031958,-0.07617,1,1.202,0.202,0,0.25
-0.0032951,-0.076856,1,1.204,0.204,0,0.25
-0.0033944,-0.077543,1,1.206,0.206,0,0.25
-0.0034937,-0.07823,1,1.208,0.208,0,0.25
-0.003593,-0.078916,1,1.21,0.21,0,0.25
-0.0036922,-0.079603,1,1.212,0.212,0,0.25
-0.0037915,-0.080289,1,1.214,0.214,0,0.25
-0.0038908,-0.080976,1,1.216,0.216,0,0.25
-0.0039901,-0.081662,1,1.218,0.218,0,0.25
-0.0040894,-0.082349,1,1.22,0.22,0,0.25
-0.0041887,-0.083035,1,1.222,0.222,0,0.25
-0.0042879,-0.083722,1,1.224,0.224,0,0.25
-0.0043872,-0.084408,1,1.226,0.226,0,0.25
-0.0044865,-0.085095,1,1.228,0.228,0,0.25
-0.0045858,-0.085781,1,1.23,0.23,0,0.25
-0.0046851,-0.086468,1,1.232,0.232,0,0.25
-0.0047844,-0.087154,1,1.234,0.234,0,0.25
-0.0048836,-0.087841,1,1.236,0.236,0,0.25
-0.0049829,-0.088527,1,1.238,0.238,0,0.25
-0.0050822,-0.089214,1,1.24,0.24,0,0.25
-0.0051815,-0.0899,1,1.242,0.242,0,0.25
-0.0052808,-0.090587,1,1.244,0.244,0,0.25
-0.00538,-0.091273,1,1.246,0.246,0,0.25
-0.0054793,-0.09196,1,1.248,0.248,0,0.25
-0.0055786,-0.092646,1,1.25,0.25,0,0.25
-0.0056517,-0.092899,1,1.252,0.252,0,0.25
-0.0057248,-0.093151,1,1.254,0.254,0,0.25
-0.0057979,-0.093404,1,1.256,0.256,0,0.25
-0.005871,-0.093656,1,1.258,0.258,0,0.25
-0.0059441,-0.093908,1,1.26,0.26,0,0.25
-0.0060171,-0.094161,1,1.262,0.262,0,0.25
-0.0060902,-0.094413,1,1.264,0.264,0,0.25
-0.0061633,-0.094666,1,1.266,0.266,0,0.25
-0.0062364,-0.094918,1,1.268,0.268,0,0.25
-0.0063095,-0.09517,1,1.27,0.27,0,0.25
-0.0063826,-0.095423,1,1.272,0.272,0,0.25
-0.0064557,-0.095675,1,1.274,0.274,0,0.25
-0.0065288,-0.095928,1,1.276,0.276,0,0.25
-0.0066018,-0.09618,1,1.278,0.278,0,0.25
-0.0066749,-0.096432,1,1.28,0.28,0,0.25
-0.006748,-0.096685,1,1.282,0.282,0,0.25
-0.0068211,-0.096937,1,1.284,0.284,0,0.25
-0.0068942,-0.09719,1,1.286,0.286,0,0.25
-0.0069673,-0.097442,1,1.288,0.288,0,0.25
-0.0070404,-0.097694,1,1.29,0.29,0,0.25
-0.0071135,-0.097947,1,1.292,0.292,0,0.25
-0.0071866,-0.098199,1,1.294,0.294,0,0.25
-0.0072596,-0.098452,1,1.296,0.296,0,0.25
-0.0073327,-0.098704,1,1.298,0.298,0,0.25
-0.0074058,-0.098956,1,1.3,0.3,0,0.25
-0.0074789,-0.099209,1,1.302,0.302,0,0.25
-0.007552,-0.099461,1,1.304,0.304,0,0.25
-0.0076251,-0.099714,1,1.306,0.306,0,0.25
-0.0076982,-0.099966,1,1.308,0.308,0,0.25
-0.0077713,-0.10022,1,1.31,0.31,0,0.25
-0.0078444,-0.10047,1,1.312,0.312,0,0.25
-0.0079174,-0.10072,1,1.314,0.314,0,0.25
-0.0079905,-0.10098,1,1.316,0.316,0,0.25
-0.0080636,-0.10123,1,1.318,0.318,0,0.25
-0.0081367,-0.10148,1,1.32,0.32,0,0.25
-0.0082098,-0.10173,1,1.322,0.322,0,0.25
-0.0082829,-0.10199,1,1.324,0.324,0,0.25
-0.008356,-0.10224,1,1.326,0.326,0,0.25
-0.0084291,-0.10249,1,1.328,0.328,0,0.25
-0.0085021,-0.10274,1,1.33,0.33,0,0.25
-0.0085752,-0.10299,1,1.332,0.332,0,0.25
-0.0086483,-0.10325,1,1.334,0.334,0,0.25
-0.0087214,-0.1035,1,1.336,0.336,0,0.25
-0.0087945,-0.10375,1,1.338,0.338,0,0.25
-0.0088676,-0.104,1,1.34,0.34,0,0.25
-0.0089407,-0.10426,1,1.342,0.342,0,0.25
-0.0090138,-0.10451,1,1.344,0.344,0,0.25
-0.0090869,-0.10476,1,1.346,0.346,0,0.25
-0.0091599,-0.10501,1,1.348,0.348,0,0.25
-0.009233,-0.10527,1,1.35,0.35,0,0.25
-0.0093061,-0.10552,1,1.352,0.352,0,0.25
-0.0093792,-0.10577,1,1.354,0.354,0,0.25
-0.0094523,-0.10602,1,1.356,0.356,0,0.25
-0.0095254,-0.10628,1,1.358,0.358,0,0.25
-0.0095985,-0.10653,1,1.36,0.36,0,0.25
-0.0096716,-0.10678,1,1.362,0.362,0,0.25
-0.0097447,-0.10703,1,1.364,0.364,0,0.25
-0.0098177,-0.10729,1,1.366,0.366,0,0.25
-0.0098908,-0.10754,1,1.368,0.368,0,0.25
-0.0099639,-0.10779,1,1.37,0.37,0,0.25
-0.010037,-0.10804,1,1.372,0.372,0,0.25
-0.01011,-0.1083,1,1.374,0.374,0,0.25
-0.010183,-0.10855,1,1.376,0.376,0,0.25
-0.010256,-0.1088,1,1.378,0.378,0,0.25
-0.010329,-0.10905,1,1.38,0.38,0,0.25
-0.010402,-0.1093,1,1.382,0.382,0,0.25
-0.010476,-0.10956,1,1.384,0.384,0,0.25
-0.010549,-0.10981,1,1.386,0.386,0,0.25
-0.010622,-0.11006,1,1.388,0.388,0,0.25
-0.010695,-0.11031,1,1.39,0.39,0,0.25
-0.010768,-0.11057,1,1.392,0.392,0,0.25
-0.010841,-0.11082,1,1.394,0.394,0,0.25
-0.010914,-0.11107,1,1.396,0.396,0,0.25
-0.010987,-0.11132,1,1.398,0.398,0,0.25
-0.01106,-0.11158,1,1.4,0.4,0,0.25
-0.011133,-0.11183,1,1.402,0.402,0,0.25
-0.011206,-0.11208,1,1.404,0.404,0,0.25
-0.01128,-0.11233,1,1.406,0.406,0,0.25
-0.011353,-0.11259,1,1.408,0.408,0,0.25
-0.011426,-0.11284,1,1.41,0.41,0,0.25
-0.011499,-0.11309,1,1.412,0.412,0,0.25
-0.011572,-0.11334,1,1.414,0.414,0,0.25
-0.011645,-0.1136,1,1.416,0.416,0,0.25
-0.011718,-0.11385,1,1.418,0.418,0,0.25
-0.011791,-0.1141,1,1.42,0.42,0,0.25
-0.011864,-0.11435,1,1.422,0.422,0,0.25
-0.011937,-0.11461,1,1.424,0.424,0,0.25
-0.01201,-0.11486,1,1.426,0.426,0,0.25
-0.012083,-0.11511,1,1.428,0.428,0,0.25
-0.012157,-0.11536,1,1.43,0.43,0,0.25
-0.01223,-0.11561,1,1.432,0.432,0,0.25
-0.012303,-0.11587,1,1.434,0.434,0,0.25
-0.012376,-0.11612,1,1.436,0.436,0,0.25
-0.012449,-0.11637,1,1.438,0.438,0,0.25
-0.012522,-0.11662,1,1.44,0.44,0,0.25
-0.012595,-0.11688,1,1.442,0.442,0,0.25
-0.012668,-0.11713,1,1.444,0.444,0,0.25
-0.012741,-0.11738,1,1.446,0.446,0,0.25
-0.012814,-0.11763,1,1.448,0.448,0,0.25
-0.012887,-0.11789,1,1.45,0.45,0,0.25
-0.012961,-0.11814,1,1.452,0.452,0,0.25
-0.013034,-0.11839,1,1.454,0.454,0,0.25
-0.013107,-0.11864,1,1.456,0.456,0,0.25
-0.01318,-0.1189,1,1.458,0.458,0,0.25
-0.013253,-0.11915,1,1.46,0.46,0,0.25
-0.013326,-0.1194,1,1.462,0.462,0,0.25
-0.013399,-0.11965,1,1.464,0.464,0,0.25
-0.013472,-0.11991,1,1.466,0.466,0,0.25
-0.013545,-0.12016,1,1.468,0.468,0,0.25
-0.013618,-0.12041,1,1.47,0.47,0,0.25
-0.013691,-0.12066,1,1.472,0.472,0,0.25
-0.013765,-0.12092,1,1.474,0.474,0,0.25
-0.013838,-0.12117,1,1.476,0.476,0,0.25
-0.013911,-0.12142,1,1.478,0.478,0,0.25
-0.013984,-0.12167,1,1.48,0.48,0,0.25
-0.014057,-0.12192,1,1.482,0.482,0,0.25
-0.01413,-0.12218,1,1.484,0.484,0,0.25
-0.014203,-0.12243,1,1.486,0.486,0,0.25
-0.014276,-0.12268,1,1.488,0.488,0,0.25
-0.014349,-0.12293,1,1.49,0.49,0,0.25
-0.014422,-0.12319,1,1.492,0.492,0,0.25
-0.014495,-0.12344,1,1.494,0.494,0,0.25
-0.014568,-0.12369,1,1.496,0.496,0,0.25
-0.014642,-0.12394,1,1.498,0.498,0,0.25
-0.014715,-0.1242,1,1.5,0.5,0,0.25
-0.014718,-0.12387,1,1.502,0.502,0,0.25
-0.01472,-0.12354,1,1.504,0.504,0,0.25
-0.014723,-0.12321,1,1.506,0.506,0,0.25
-0.014726,-0.12288,1,1.508,0.508,0,0.25
-0.014729,-0.12255,1,1.51,0.51,0,0.25
-0.014732,-0.12223,1,1.512,0.512,0,0.25
-0.014735,-0.1219,1,1.514,0.514,0,0.25
-0.014738,-0.12157,1,1.516,0.516,0,0.25
-0.01474,-0.12124,1,1.518,0.518,0,0.25
-0.014743,-0.12091,1,1.52,0.52,0,0.25
-0.014746,-0.12058,1,1.522,0.522,0,0.25
-0.014749,-0.12026,1,1.524,0.524,0,0.25
-0.014752,-0.11993,1,1.526,0.526,0,0.25
-0.014755,-0.1196,1,1.528,0.528,0,0.25
-0.014758,-0.11927,1,1.53,0.53,0,0.25
-0.014761,-0.11894,1,1.532,0.532,0,0.25
-0.014763,-0.11861,1,1.534,0.534,0,0.25
-0.014766,-0.11829,1,1.536,0.536,0,0.25
-0.014769,-0.11796,1,1.538,0.538,0,0.25
-0.014772,-0.11763,1,1.54,0.54,0,0.25
-0.014775,-0.1173,1,1.542,0.542,0,0.25
-0.014778,-0.11697,1,1.544,0.544,0,0.25
-0.014781,-0.11664,1,1.546,0.546,0,0.25
-0.014783,-0.11632,1,1.548,0.548,0,0.25
-0.014786,-0.11599,1,1.55,0.55,0,0.25
-0.014789,-0.11566,1,1.552,0.552,0,0.25
-0.014792,-0.11533,1,1.554,0.554,0,0.25
-0.014795,-0.115,1,1.556,0.556,0,0.25
-0.014798,-0.11467,1,1.558,0.558,0,0.25
-0.014801,-0.11435,1,1.56,0.56,0,0.25
-0.014804,-0.11402,1,1.562,0.562,0,0.25
-0.014806,-0.11369,1,1.564,0.564,0,0.25
-0.014809,-0.11336,1,1.566,0.566,0,0.25
-0.014812,-0.11303,1,1.568,0.568,0,0.25
-0.014815,-0.1127,1,1.57,0.57,0,0.25
-0.014818,-0.11238,1,1.572,0.572,0,0.25
-0.014821,-0.11205,1,1.574,0.574,0,0.25
-0.014824,-0.11172,1,1.576,0.576,0,0.25
-0.014826,-0.11139,1,1.578,0.578,0,0.25
-0.014829,-0.11106,1,1.58,0.58,0,0.25
-0.014832,-0.11073,1,1.582,0.582,0,0.25
-0.014835,-0.11041,1,1.584,0.584,0,0.25
-0.014838,-0.11008,1,1.586,0.586,0,0.25
-0.014841,-0.10975,1,1.588,0.588,0,0.25
-0.014844,-0.10942,1,1.59,0.59,0,0.25
-0.014847,-0.10909,1,1.592,0.592,0,0.25
-0.014849,-0.10876,1,1.594,0.594,0,0.25
-0.014852,-0.10844,1,1.596,0.596,0,0.25
-0.014855,-0.10811,1,1.598,0.598,0,0.25
-0.014858,-0.10778,1,1.6,0.6,0,0.25
-0.014861,-0.10745,1,1.602,0.602,0,0.25
-0.014864,-0.10712,1,1.604,0.604,0,0.25
-0.014867,-0.10679,1,1.606,0.606,0,0.25
-0.014869,-0.10647,1,1.608,0.608,0,0.25
-0.014872,-0.10614,1,1.61,0.61,0,0.25
-0.014875,-0.10581,1,1.612,0.612,0,0.25
-0.014878,-0.10548,1,1.614,0.614,0,0.25
-0.014881,-0.10515,1,1.616,0.616,0,0.25
-0.014884,-0.10482,1,1.618,0.618,0,0.25
-0.014887,-0.1045,1,1.62,0.62,0,0.25
-0.014889,-0.10417,1,1.622,0.622,0,0.25
-0.014892,-0.10384,1,1.624,0.624,0,0.25
-0.014895,-0.10351,1,1.626,0.626,0,0.25
-0.014898,-0.10318,1,1.628,0.628,0,0.25
-0.014901,-0.10285,1,1.63,0.63,0,0.25
-0.014904,-0.10253,1,1.632,0.632,0,0.25
-0.014907,-0.1022,1,1.634,0.634,0,0.25
-0.01491,-0.10187,1,1.636,0.636,0,0.25
-0.014912,-0.10154,1,1.638,0.638,0,0.25
-0.014915,-0.10121,1,1.64,0.64,0,0.25
-0.014918,-0.10088,1,1.642,0.642,0,0.25
-0.014921,-0.10055,1,1.644,0.644,0,0.25
-0.014924,-0.10023,1,1.646,0.646,0,0.25
-0.014927,-0.099898,1,1.648,0.648,0,0.25
-0.01493,-0.09957,1,1.65,0.65,0,0.25
-0.014932,-0.099241,1,1.652,0.652,0,0.25
-0.014935,-0.098913,1,1.654,0.654,0,0.25
-0.014938,-0.098585,1,1.656,0.656,0,0.25
-0.014941,-0.098256,1,1.658,0.658,0,0.25
-0.014944,-0.097928,1,1.66,0.66,0,0.25
-0.014947,-0.0976,1,1.662,0.662,0,0.25
-0.01495,-0.097271,1,1.664,0.664,0,0.25
-0.014953,-0.096943,1,1.666,0.666,0,0.25
-0.014955,-0.096615,1,1.668,0.668,0,0.25
-0.014958,-0.096286,1,1.67,0.67,0,0.25
-0.014961,-0.095958,1,1.672,0.672,0,0.25
-0.014964,-0.09563,1,1.674,0.674,0,0.25
-0.014967,-0.095301,1,1.676,0.676,0,0.25
-0.01497,-0.094973,1,1.678,0.678,0,0.25
-0.014973,-0.094645,1,1.68,0.68,0,0.25
-0.014975,-0.094316,1,1.682,0.682,0,0.25
-0.014978,-0.093988,1,1.684,0.684,0,0.25
-0.014981,-0.093659,1,1.686,0.686,0,0.25
-0.014984,-0.093331,1,1.688,0.688,0,0.25
-0.014987,-0.093003,1,1.69,0.69,0,0.25
-0.01499,-0.092674,1,1.692,0.692,0,0.25
-0.014993,-0.092346,1,1.694,0.694,0,0.25
-0.014996,-0.092018,1,1.696,0.696,0,0.25
-0.014998,-0.091689,1,1.698,0.698,0,0.25
-0.015001,-0.091361,1,1.7,0.7,0,0.25
-0.015004,-0.091033,1,1.702,0.702,0,0.25
-0.015007,-0.090704,1,1.704,0.704,0,0.25
-0.01501,-0.090376,1,1.706,0.706,0,0.25
-0.015013,-0.090048,1,1.708,0.708,0,0.25
-0.015016,-0.089719,1,1.71,0.71,0,0.25
-0.015018,-0.089391,1,1.712,0.712,0,0.25
-0.015021,-0.089062,1,1.714,0.714,0,0.25
-0.015024,-0.088734,1,1.716,0.716,0,0.25
-0.015027,-0.088406,1,1.718,0.718,0,0.25
-0.01503,-0.088077,1,1.72,0.72,0,0.25
-0.015033,-0.087749,1,1.722,0.722,0,0.25
-0.015036,-0.087421,1,1.724,0.724,0,0.25
-0.015039,-0.087092,1,1.726,0.726,0,0.25
-0.015041,-0.086764,1,1.728,0.728,0,0.25
-0.015044,-0.086436,1,1.73,0.73,0,0.25
-0.015047,-0.086107,1,1.732,0.732,0,0.25
-0.01505,-0.085779,1,1.734,0.734,0,0.25
-0.015053,-0.085451,1,1.736,0.736,0,0.25
-0.015056,-0.085122,1,1.738,0.738,0,0.25
-0.015059,-0.084794,1,1.74,0.74,0,0.25
-0.015061,-0.084466,1,1.742,0.742,0,0.25
-0.015064,-0.084137,1,1.744,0.744,0,0.25
-0.015067,-0.083809,1,1.746,0.746,0,0.25
-0.01507,-0.08348,1,1.748,0.748,0,0.25
-0.015073,-0.083152,1,1.75,0.75,0,0.25
-0.015007,-0.082432,1,1.752,0.752,0,0.25
-0.014941,-0.081713,1,1.754,0.754,0,0.25
-0.014875,-0.080993,1,1.756,0.756,0,0.25
-0.014809,-0.080273,1,1.758,0.758,0,0.25
-0.014742,-0.079554,1,1.76,0.76,0,0.25
-0.014676,-0.078834,1,1.762,0.762,0,0.25
-0.01461,-0.078114,1,1.764,0.764,0,0.25
-0.014544,-0.077394,1,1.766,0.766,0,0.25
-0.014478,-0.076675,1,1.768,0.768,0,0.25
-0.014412,-0.075955,1,1.77,0.77,0,0.25
-0.014346,-0.075235,1,1.772,0.772,0,0.25
-0.01428,-0.074516,1,1.774,0.774,0,0.25
-0.014214,-0.073796,1,1.776,0.776,0,0.25
-0.014148,-0.073076,1,1.778,0.778,0,0.25
-0.014082,-0.072356,1,1.78,0.78,0,0.25
-0.014015,-0.071637,1,1.782,0.782,0,0.25
-0.013949,-0.070917,1,1.784,0.784,0,0.25
-0.013883,-0.070197,1,1.786,0.786,0,0.25
-0.013817,-0.069478,1,1.788,0.788,0,0.25
-0.013751,-0.068758,1,1.79,0.79,0,0.25
-0.013685,-0.068038,1,1.792,0.792,0,0.25
-0.013619,-0.067318,1,1.794,0.794,0,0.25
-0.013553,-0.066599,1,1.796,0.796,0,0.25
-0.013487,-0.065879,1,1.798,0.798,0,0.25
-0.013421,-0.065159,1,1.8,0.8,0,0.25
-0.013355,-0.06444,1,1.802,0.802,0,0.25
-0.013288,-0.06372,1,1.804,0.804,0,0.25
-0.013222,-0.063,1,1.806,0.806,0,0.25
-0.013156,-0.062281,1,1.808,0.808,0,0.25
-0.01309,-0.061561,1,1.81,0.81,0,0.25
-0.013024,-0.060841,1,1.812,0.812,0,0.25
-0.012958,-0.060121,1,1.814,0.814,0,0.25
-0.012892,-0.059402,1,1.816,0.816,0,0.25
-0.012826,-0.058682,1,1.818,0.818,0,0.25
-0.01276,-0.057962,1,1.82,0.82,0,0.25
-0.012694,-0.057243,1,1.822,0.822,0,0.25
-0.012628,-0.056523,1,1.824,0.824,0,0.25
-0.012561,-0.055803,1,1.826,0.826,0,0.25
-0.012495,-0.055083,1,1.828,0.828,0,0.25
-0.012429,-0.054364,1,1.83,0.83,0,0.25
-0.012363,-0.053644,1,1.832,0.832,0,0.25
-0.012297,-0.052924,1,1.834,0.834,0,0.25
-0.012231,-0.052205,1,1.836,0.836,0,0.25
-0.012165,-0.051485,1,1.838,0.838,0,0.25
-0.012099,-0.050765,1,1.84,0.84,0,0.25
-0.012033,-0.050045,1,1.842,0.842,0,0.25
-0.011967,-0.049326,1,1.844,0.844,0,0.25
-0.011901,-0.048606,1,1.846,0.846,0,0.25
-0.011834,-0.047886,1,1.848,0.848,0,0.25
-0.011768,-0.047167,1,1.85,0.85,0,0.25
-0.011702,-0.046447,1,1.852,0.852,0,0.25
-0.011636,-0.045727,1,1.854,0.854,0,0.25
-0.01157,-0.045008,1,1.856,0.856,0,0.25
-0.011504,-0.044288,1,1.858,0.858,0,0.25
-0.011438,-0.043568,1,1.86,0.86,0,0.25
-0.011372,-0.042848,1,1.862,0.862,0,0.25
-0.011306,-0.042129,1,1.864,0.864,0,0.25
-0.01124,-0.041409,1,1.866,0.866,0,0.25
-0.011174,-0.040689,1,1.868,0.868,0,0.25
-0.011107,-0.03997,1,1.87,0.87,0,0.25
-0.011041,-0.03925,1,1.872,0.872,0,0.25
-0.010975,-0.03853,1,1.874,0.874,0,0.25
-0.010909,-0.03781,1,1.876,0.876,0,0.25
-0.010843,-0.037091,1,1.878,0.878,0,0.25
-0.010777,-0.036371,1,1.88,0.88,0,0.25
-0.010711,-0.035651,1,1.882,0.882,0,0.25
-0.010645,-0.034932,1,1.884,0.884,0,0.25
-0.010579,-0.034212,1,1.886,0.886,0,0.25
-0.010513,-0.033492,1,1.888,0.888,0,0.25
-0.010447,-0.032773,1,1.89,0.89,0,0.25
-0.01038,-0.032053,1,1.892,0.892,0,0.25
-0.010314,-0.031333,1,1.894,0.894,0,0.25
-0.010248,-0.030613,1,1.896,0.896,0,0.25
-0.010182,-0.029894,1,1.898,0.898,0,0.25
-0.010116,-0.029174,1,1.9,0.9,0,0.25
-0.01005,-0.028454,1,1.902,0.902,0,0.25
-0.0099839,-0.027735,1,1.904,0.904,0,0.25
-0.0099178,-0.027015,1,1.906,0.906,0,0.25
-0.0098517,-0.026295,1,1.908,0.908,0,0.25
-0.0097856,-0.025575,1,1.91,0.91,0,0.25
-0.0097195,-0.024856,1,1.912,0.912,0,0.25
-0.0096534,-0.024136,1,1.914,0.914,0,0.25
-0.0095873,-0.023416,1,1.916,0.916,0,0.25
-0.0095212,-0.022697,1,1.918,0.918,0,0.25
-0.0094551,-0.021977,1,1.92,0.92,0,0.25
-0.009389,-0.021257,1,1.922,0.922,0,0.25
-0.0093229,-0.020537,1,1.924,0.924,0,0.25
-0.0092569,-0.019818,1,1.926,0.926,0,0.25
-0.0091908,-0.019098,1,1.928,0.928,0,0.25
-0.0091247,-0.018378,1,1.93,0.93,0,0.25
-0.0090586,-0.017659,1,1.932,0.932,0,0.25
-0.0089925,-0.016939,1,1.934,0.934,0,0.25
-0.0089264,-0.016219,1,1.936,0.936,0,0.25
-0.0088603,-0.015499,1,1.938,0.938,0,0.25
-0.0087942,-0.01478,1,1.94,0.94,0,0.25
-0.0087281,-0.01406,1,1.942,0.942,0,0.25
-0.008662,-0.01334,1,1.944,0.944,0,0.25
-0.0085959,-0.012621,1,1.946,0.946,0,0.25
-0.0085299,-0.011901,1,1.948,0.948,0,0.25
-0.0084638,-0.011181,1,1.95,0.95,0,0.25
-0.0083977,-0.010462,1,1.952,0.952,0,0.25
-0.0083316,-0.0097418,1,1.954,0.954,0,0.25
-0.0082655,-0.0090221,1,1.956,0.956,0,0.25
-0.0081994,-0.0083024,1,1.958,0.958,0,0.25
-0.0081333,-0.0075827,1,1.96,0.96,0,0.25
-0.0080672,-0.006863,1,1.962,0.962,0,0.25
-0.0080011,-0.0061433,1,1.964,0.964,0,0.25
-0.007935,-0.0054236,1,1.966,0.966,0,0.25
-0.0078689,-0.0047039,1,1.968,0.968,0,0.25
-0.0078028,-0.0039841,1,1.97,0.97,0,0.25
-0.0077368,-0.0032644,1,1.972,0.972,0,0.25
-0.0076707,-0.0025447,1,1.974,0.974,0,0.25
-0.0076046,-0.001825,1,1.976,0.976,0,0.25
-0.0075385,-0.0011053,1,1.978,0.978,0,0.25
-0.0074724,-0.00038561,1,1.98,0.98,0,0.25
-0.0074063,0.00033409,1,1.982,0.982,0,0.25
-0.0073402,0.0010538,1,1.984,0.984,0,0.25
-0.0072741,0.0017735,1,1.986,0.986,0,0.25
-0.007208,0.0024932,1,1.988,0.988,0,0.25
-0.0071419,0.0032129,1,1.99,0.99,0,0.25
-0.0070758,0.0039326,1,1.992,0.992,0,0.25
-0.0070097,0.0046524,1,1.994,0.994,0,0.25
-0.0069437,0.0053721,1,1.996,0.996,0,0.25
-0.0068776,0.0060918,1,1.998,0.998,0,0.25
-0.0068115,0.0068115,1,2,1,0,0.25


==> spacetime/dsst.csv <==
0.00054186,-0.00054186,1,0,-1,1,0
0.00058878,0.00019701,1,0.002,-0.998,1,0
0.0006357,0.00093591,1,0.004,-0.996,1,0
0.00068262,0.0016748,1,0.006,-0.994,1,0
0.00072954,0.0024137,1,0.008,-0.992,1,0
0.00077646,0.0031525,1,0.01,-0.99,1,0
0.00082338,0.0038914,1,0.012,-0.988,1,0
0.0008703,0.0046303,1,0.014,-0.986,1,0
0.00091722,0.0053692,1,0.016,-0.984,1,0
0.00096414,0.0061081,1,0.018,-0.982,1,0
0.0010111,0.0068469,1,0.02,-0.98,1,0
0.001058,0.0075858,1,0.022,-0.978,1,0
0.0011049,0.0083247,1,0.024,-0.976,1,0
0.0011518,0.0090636,1,0.026,-0.974,1,0
0.0011987,0.0098025,1,0.028,-0.972,1,0
0.0012457,0.010541,1,0.03,-0.97,1,0
0.0012926,0.01128,1,0.032,-0.968,1,0
0.0013395,0.012019,1,0.034,-0.966,1,0
0.0013864,0.012758,1,0.036,-0.964,1,0
0.0014333,0.013497,1,0.038,-0.962,1,0
0.0014803,0.014236,1,0.04,-0.96,1,0
0.0015272,0.014975,1,0.042,-0.958,1,0
0.0015741,0.015714,1,0.044,-0.956,1,0
0.001621,0.016452,1,0.046,-0.954,1,0
0.0016679,0.017191,1,0.048,-0.952,1,0
0.0017149,0.01793,1,0.05,-0.95,1,0
0.0017618,0.018669,1,0.052,-0.948,1,0
0.0018087,0.019408,1,0.054,-0.946,1,0
0.0018556,0.020147,1,0.056,-0.944,1,0
0.0019026,0.020886,1,0.058,-0.942,1,0
0.0019495,0.021625,1,0.06,-0.94,1,0
0.0019964,0.022363,1,0.062,-0.938,1,0
0.0020433,0.023102,1,0.064,-0.936,1,0
0.0020902,0.023841,1,0.066,-0.934,1,0
0.0021372,0.02458,1,0.068,-0.932,1,0
0.0021841,0.025319,1,0.07,-0.93,1,0
0.002231,0.026058,1,0.072,-0.928,1,0
0.0022779,0.026797,1,0.074,-0.926,1,0
0.0023248,0.027536,1,0.076,-0.924,1,0
0.0023718,0.028274,1,0.078,-0.922,1,0
0.0024187,0.029013,1,0.08,-0.92,1,0
0.0024656,0.029752,1,0.082,-0.918,1,0
0.0025125,0.030491,1,0.084,-0.916,1,0
0.0025594,0.03123,1,0.086,-0.914,1,0
0.0026064,0.031969,1,0.088,-0.912,1,0
0.0026533,0.032708,1,0.09,-0.91,1,0
0.0027002,0.033447,1,0.092,-0.908,1,0
0.0027471,0.034185,1,0.094,-0.906,1,0
0.002794,0.034924,1,0.096,-0.904,1,0
0.002841,0.035663,1,0.098,-0.902,1,0
0.0028879,0.036402,1,0.1,-0.9,1,0
0.0029348,0.037141,1,0.102,-0.898,1,0
0.0029817,0.03788,1,0.104,-0.896,1,0
0.0030286,0.038619,1,0.106,-0.894,1,0
0.0030756,0.039358,1,0.108,-0.892,1,0
0.0031225,0.040097,1,0.11,-0.89,1,0
0.0031694,0.040835,1,0.112,-0.888,1,0
0.0032163,0.041574,1,0.114,-0.886,1,0
0.0032632,0.042313,1,0.116,-0.884,1,0
0.0033102,0.043052,1,0.118,-0.882,1,0
0.0033571,0.043791,1,0.12,-0.88,1,0
0.003404,0.04453,1,0.122,-0.878,1,0
0.0034509,0.045269,1,0.124,-0.876,1,0
0.0034978,0.046008,1,0.126,-0.874,1,0
0.0035448,0.046746,1,0.128,-0.872,1,0
0.0035917,0.047485,1,0.13,-0.87,1,0
0.0036386,0.048224,1,0.132,-0.868,1,0
0.0036855,0.048963,1,0.134,-0.866,1,0
0.0037325,0.049702,1,0.136,-0.864,1,0
0.0037794,0.050441,1,0.138,-0.862,1,0
0.0038263,0.05118,1,0.14,-0.86,1,0
0.0038732,0.051919,1,0.142,-0.858,1,0
0.0039201,0.052657,1,0.144,-0.856,1,0
0.0039671,0.053396,1,0.146,-0.854,1,0
0.004014,0.054135,1,0.148,-0.852,1,0
0.0040609,0.054874,1,0.15,-0.85,1,0
0.0041078,0.055613,1,0.152,-0.848,1,0
0.0041547,0.056352,1,0.154,-0.846,1,0
0.0042017,0.057091,1,0.156,-0.844,1,0
0.0042486,0.05783,1,0.158,-0.842,1,0
0.0042955,0.058569,1,0.16,-0.84,1,0
0.0043424,0.059307,1,0.162,-0.838,1,0
0.0043893,0.060046,1,0.164,-0.836,1,0
0.0044363,0.060785,1,0.166,-0.834,1,0
0.0044832,0.061524,1,0.168,-0.832,1,0
0.0045301,0.062263,1,0.17,-0.83,1,0
0.004577,0.063002,1,0.172,-0.828,1,0
0.0046239,0.063741,1,0.174,-0.826,1,0
0.0046709,0.06448,1,0.176,-0.824,1,0
0.0047178,0.065218,1,0.178,-0.822,1,0
0.0047647,0.065957,1,0.18,-0.82,1,0
0.0048116,0.066696,1,0.182,-0.818,1,0
0.0048585,0.067435,1,0.184,-0.816,1,0
0.0049055,0.068174,1,0.186,-0.814,1,0
0.0049524,0.068913,1,0.188,-0.812,1,0
0.0049993,0.069652,1,0.19,-0.81,1,0
0.0050462,0.070391,1,0.192,-0.808,1,0
0.0050931,0.071129,1,0.194,-0.806,1,0
0.0051401,0.071868,1,0.196,-0.804,1,0
0.005187,0.072607,1,0.198,-0.802,1,0
0.0052339,0.073346,1,0.2,-0.8,1,0
0.0052808,0.074085,1,0.202,-0.798,1,0
0.0053277,0.074824,1,0.204,-0.796,1,0
0.0053747,0.075563,1,0.206,-0.794,1,0
0.0054216,0.076302,1,0.208,-0.792,1,0
0.0054685,0.07704,1,0.21,-0.79,1,0
0.0055154,0.077779,1,0.212,-0.788,1,0
0.0055624,0.078518,1,0.214,-0.786,1,0
0.0056093,0.079257,1,0.216,-0.784,1,0
0.0056562,0.079996,1,0.218,-0.782,1,0
0.0057031,0.080735,1,0.22,-0.78,1,0
0.00575,0.081474,1,0.222,-0.778,1,0
0.005797,0.082213,1,0.224,-0.776,1,0
0.0058439,0.082952,1,0.226,-0.774,1,0
0.0058908,0.08369,1,0.228,-0.772,1,0
0.0059377,0.084429,1,0.23,-0.77,1,0
0.0059846,0.085168,1,0.232,-0.768,1,0
0.0060316,0.085907,1,0.234,-0.766,1,0
0.0060785,0.086646,1,0.236,-0.764,1,0
0.0061254,0.087385,1,0.238,-0.762,1,0
0.0061723,0.088124,1,0.24,-0.76,1,0
0.0062192,0.088863,1,0.242,-0.758,1,0
0.0062662,0.089601,1,0.244,-0.756,1,0
0.0063131,0.09034,1,0.246,-0.754,1,0
0.00636,0.091079,1,0.248,-0.752,1,0
0.0064069,0.091818,1,0.25,-0.75,1,0
0.0064282,0.092122,1,0.252,-0.748,1,0
0.0064495,0.092426,1,0.254,-0.746,1,0
0.0064708,0.092731,1,0.256,-0.744,1,0
0.0064921,0.093035,1,0.258,-0.742,1,0
0.0065134,0.093339,1,0.26,-0.74,1,0
0.0065347,0.093643,1,0.262,-0.738,1,0
0.006556,0.093947,1,0.264,-0.736,1,0
0.0065773,0.094252,1,0.266,-0.734,1,0
0.0065986,0.094556,1,0.268,-0.732,1,0
0.0066199,0.09486,1,0.27,-0.73,1,0
0.0066412,0.095164,1,0.272,-0.728,1,0
0.0066625,0.095468,1,0.274,-0.726,1,0
0.0066837,0.095773,1,0.276,-0.724,1,0
0.006705,0.096077,1,0.278,-0.722,1,0
0.0067263,0.096381,1,0.28,-0.72,1,0
0.0067476,0.096685,1,0.282,-0.718,1,0
0.0067689,0.096989,1,0.284,-0.716,1,0
0.0067902,0.097294,1,0.286,-0.714,1,0
0.0068115,0.097598,1,0.288,-0.712,1,0
0.0068328,0.097902,1,0.29,-0.71,1,0
0.0068541,0.098206,1,0.292,-0.708,1,0
0.0068754,0.09851,1,0.294,-0.706,1,0
0.0068967,0.098815,1,0.296,-0.704,1,0
0.006918,0.099119,1,0.298,-0.702,1,0
0.0069393,0.099423,1,0.3,-0.7,1,0
0.0069606,0.099727,1,0.302,-0.698,1,0
0.0069819,0.10003,1,0.304,-0.696,1,0
0.0070032,0.10034,1,0.306,-0.694,1,0
0.0070245,0.10064,1,0.308,-0.692,1,0
0.0070457,0.10094,1,0.31,-0.69,1,0
0.007067,0.10125,1,0.312,-0.688,1,0
0.0070883,0.10155,1,0.314,-0.686,1,0
0.0071096,0.10186,1,0.316,-0.684,1,0
0.0071309,0.10216,1,0.318,-0.682,1,0
0.0071522,0.10246,1,0.32,-0.68,1,0
0.0071735,0.10277,1,0.322,-0.678,1,0
0.0071948,0.10307,1,0.324,-0.676,1,0
0.0072161,0.10338,1,0.326,-0.674,1,0
0.0072374,0.10368,1,0.328,-0.672,1,0
0.0072587,0.10399,1,0.33,-0.67,1,0
0.00728,0.10429,1,0.332,-0.668,1,0
0.0073013,0.10459,1,0.334,-0.666,1,0
0.0073226,0.1049,1,0.336,-0.664,1,0
0.0073439,0.1052,1,0.338,-0.662,1,0
0.0073652,0.10551,1,0.34,-0.66,1,0
0.0073865,0.10581,1,0.342,-0.658,1,0
0.0074077,0.10612,1,0.344,-0.656,1,0
0.007429,0.10642,1,0.346,-0.654,1,0
0.0074503,0.10672,1,0.348,-0.652,1,0
0.0074716,0.10703,1,0.35,-0.65,1,0
0.0074929,0.10733,1,0.352,-0.648,1,0
0.0075142,0.10764,1,0.354,-0.646,1,0
0.0075355,0.10794,1,0.356,-0.644,1,0
0.0075568,0.10824,1,0.358,-0.642,1,0
0.0075781,0.10855,1,0.36,-0.64,1,0
0.0075994,0.10885,1,0.362,-0.638,1,0
0.0076207,0.10916,1,0.364,-0.636,1,0
0.007642,0.10946,1,0.366,-0.634,1,0
0.0076633,0.10977,1,0.368,-0.632,1,0
0.0076846,0.11007,1,0.37,-0.63,1,0
0.0077059,0.11037,1,0.372,-0.628,1,0
0.0077272,0.11068,1,0.374,-0.626,1,0
0.0077485,0.11098,1,0.376,-0.624,1,0
0.0077698,0.11129,1,0.378,-0.622,1,0
0.007791,0.11159,1,0.38,-0.62,1,0
0.0078123,0.11189,1,0.382,-0.618,1,0
0.0078336,0.1122,1,0.384,-0.616,1,0
0.0078549,0.1125,1,0.386,-0.614,1,0
0.0078762,0.11281,1,0.388,-0.612,1,0
0.0078975,0.11311,1,0.39,-0.61,1,0
0.0079188,0.11342,1,0.392,-0.608,1,0
0.0079401,0.11372,1,0.394,-0.606,1,0
0.0079614,0.11402,1,0.396,-0.604,1,0
0.0079827,0.11433,1,0.398,-0.602,1,0
0.008004,0.11463,1,0.4,-0.6,1,0
0.0080253,0.11494,1,0.402,-0.598,1,0
0.0080466,0.11524,1,0.404,-0.596,1,0
0.0080679,0.11555,1,0.406,-0.594,1,0
0.0080892,0.11585,1,0.408,-0.592,1,0
0.0081105,0.11615,1,0.41,-0.59,1,0
0.0081318,0.11646,1,0.412,-0.588,1,0
0.008153,0.11676,1,0.414,-0.586,1,0
0.0081743,0.11707,1,0.416,-0.584,1,0
0.0081956,0.11737,1,0.418,-0.582,1,0
0.0082169,0.11767,1,0.42,-0.58,1,0
0.0082382,0.11798,1,0.422,-0.578,1,0
0.0082595,0.11828,1,0.424,-0.576,1,0
0.0082808,0.11859,1,0.426,-0.574,1,0
0.0083021,0.11889,1,0.428,-0.572,1,0
0.0083234,0.1192,1,0.43,-0.57,1,0
0.0083447,0.1195,1,0.432,-0.568,1,0
0.008366,0.1198,1,0.434,-0.566,1,0
0.0083873,0.12011,1,0.436,-0.564,1,0
0.0084086,0.12041,1,0.438,-0.562,1,0
0.0084299,0.12072,1,0.44,-0.56,1,0
0.0084512,0.12102,1,0.442,-0.558,1,0
0.0084725,0.12132,1,0.444,-0.556,1,0
0.0084938,0.12163,1,0.446,-0.554,1,0
0.008515,0.12193,1,0.448,-0.552,1,0
0.0085363,0.12224,1,0.45,-0.55,1,0
0.0085576,0.12254,1,0.452,-0.548,1,0
0.0085789,0.12285,1,0.454,-0.546,1,0
0.0086002,0.12315,1,0.456,-0.544,1,0
0.0086215,0.12345,1,0.458,-0.542,1,0
0.0086428,0.12376,1,0.46,-0.54,1,0
0.0086641,0.12406,1,0.462,-0.538,1,0
0.0086854,0.12437,1,0.464,-0.536,1,0
0.0087067,0.12467,1,0.466,-0.534,1,0
0.008728,0.12498,1,0.468,-0.532,1,0
0.0087493,0.12528,1,0.47,-0.53,1,0
0.0087706,0.12558,1,0.472,-0.528,1,0
0.0087919,0.12589,1,0.474,-0.526,1,0
0.0088132,0.12619,1,0.476,-0.524,1,0
0.0088345,0.1265,1,0.478,-0.522,1,0
0.0088558,0.1268,1,0.48,-0.52,1,0
0.008877,0.1271,1,0.482,-0.518,1,0
0.0088983,0.12741,1,0.484,-0.516,1,0
0.0089196,0.12771,1,0.486,-0.514,1,0
0.0089409,0.12802,1,0.488,-0.512,1,0
0.0089622,0.12832,1,0.49,-0.51,1,0
0.0089835,0.12863,1,0.492,-0.508,1,0
0.0090048,0.12893,1,0.494,-0.506,1,0
0.0090261,0.12923,1,0.496,-0.504,1,0
0.0090474,0.12954,1,0.498,-0.502,1,0
0.0090687,0.12984,1,0.5,-0.5,1,0
0.0090432,0.12954,1,0.502,-0.498,1,0
0.0090178,0.12924,1,0.504,-0.496,1,0
0.0089923,0.12894,1,0.506,-0.494,1,0
0.0089668,0.12864,1,0.508,-0.492,1,0
0.0089413,0.12834,1,0.51,-0.49,1,0
0.0089159,0.12804,1,0.512,-0.488,1,0
0.0088904,0.12774,1,0.514,-0.486,1,0
0.0088649,0.12744,1,0.516,-0.484,1,0
0.0088394,0.12714,1,0.518,-0.482,1,0
0.008814,0.12684,1,0.52,-0.48,1,0
0.0087885,0.12654,1,0.522,-0.478,1,0
0.008763,0.12624,1,0.524,-0.476,1,0
0.0087376,0.12594,1,0.526,-0.474,1,0
0.0087121,0.12564,1,0.528,-0.472,1,0
0.0086866,0.12534,1,0.53,-0.47,1,0
0.0086611,0.12504,1,0.532,-0.468,1,0
0.0086357,0.12474,1,0.534,-0.466,1,0
0.0086102,0.12444,1,0.536,-0.464,1,0
0.0085847,0.12414,1,0.538,-0.462,1,0
0.0085593,0.12384,1,0.54,-0.46,1,0
0.0085338,0.12354,1,0.542,-0.458,1,0
0.0085083,0.12324,1,0.544,-0.456,1,0
0.0084828,0.12294,1,0.546,-0.454,1,0
0.0084574,0.12264,1,0.548,-0.452,1,0
0.0084319,0.12234,1,0.55,-0.45,1,0
0.0084064,0.12204,1,0.552,-0.448,1,0
0.008381,0.12174,1,0.554,-0.446,1,0
0.0083555,0.12144,1,0.556,-0.444,1,0
0.00833,0.12114,1,0.558,-0.442,1,0
0.0083045,0.12084,1,0.56,-0.44,1,0
0.0082791,0.12054,1,0.562,-0.438,1,0
0.0082536,0.12024,1,0.564,-0.436,1,0
0.0082281,0.11994,1,0.566,-0.434,1,0
0.0082026,0.11964,1,0.568,-0.432,1,0
0.0081772,0.11934,1,0.57,-0.43,1,0
0.0081517,0.11904,1,0.572,-0.428,1,0
0.0081262,0.11874,1,0.574,-0.426,1,0
0.0081008,0.11844,1,0.576,-0.424,1,0
0.0080753,0.11814,1,0.578,-0.422,1,0
0.0080498,0.11784,1,0.58,-0.42,1,0
0.0080243,0.11754,1,0.582,-0.418,1,0
0.0079989,0.11724,1,0.584,-0.416,1,0
0.0079734,0.11694,1,0.586,-0.414,1,0
0.0079479,0.11664,1,0.588,-0.412,1,0
0.0079225,0.11634,1,0.59,-0.41,1,0
0.007897,0.11604,1,0.592,-0.408,1,0
0.0078715,0.11574,1,0.594,-0.406,1,0
0.007846,0.11544,1,0.596,-0.404,1,0
0.0078206,0.11514,1,0.598,-0.402,1,0
0.0077951,0.11484,1,0.6,-0.4,1,0
0.0077696,0.11454,1,0.602,-0.398,1,0
0.0077442,0.11424,1,0.604,-0.396,1,0
0.0077187,0.11394,1,0.606,-0.394,1,0
0.0076932,0.11364,1,0.608,-0.392,1,0
0.0076677,0.11334,1,0.61,-0.39,1,0
0.0076423,0.11304,1,0.612,-0.388,1,0
0.0076168,0.11274,1,0.614,-0.386,1,0
0.0075913,0.11244,1,0.616,-0.384,1,0
0.0075658,0.11214,1,0.618,-0.382,1,0
0.0075404,0.11184,1,0.62,-0.38,1,0
0.0075149,0.11154,1,0.622,-0.378,1,0
0.0074894,0.11124,1,0.624,-0.376,1,0
0.007464,0.11094,1,0.626,-0.374,1,0
0.0074385,0.11064,1,0.628,-0.372,1,0
0.007413,0.11034,1,0.63,-0.37,1,0
0.0073875,0.11004,1,0.632,-0.368,1,0
0.0073621,0.10974,1,0.634,-0.366,1,0
0.0073366,0.10944,1,0.636,-0.364,1,0
0.0073111,0.10914,1,0.638,-0.362,1,0
0.0072857,0.10884,1,0.64,-0.36,1,0
0.0072602,0.10854,1,0.642,-0.358,1,0
0.0072347,0.10824,1,0.644,-0.356,1,0
0.0072092,0.10794,1,0.646,-0.354,1,0
0.0071838,0.10764,1,0.648,-0.352,1,0
0.0071583,0.10734,1,0.65,-0.35,1,0
0.0071328,0.10704,1,0.652,-0.348,1,0
0.0071074,0.10674,1,0.654,-0.346,1,0
0.0070819,0.10644,1,0.656,-0.344,1,0
0.0070564,0.10614,1,0.658,-0.342,1,0
0.0070309,0.10584,1,0.66,-0.34,1,0
0.0070055,0.10554,1,0.662,-0.338,1,0
0.00698,0.10524,1,0.664,-0.336,1,0
0.0069545,0.10494,1,0.666,-0.334,1,0
0.006929,0.10464,1,0.668,-0.332,1,0
0.0069036,0.10434,1,0.67,-0.33,1,0
0.0068781,0.10404,1,0.672,-0.328,1,0
0.0068526,0.10374,1,0.674,-0.326,1,0
0.0068272,0.10344,1,0.676,-0.324,1,0
0.0068017,0.10314,1,0.678,-0.322,1,0
0.0067762,0.10284,1,0.68,-0.32,1,0
0.0067507,0.10254,1,0.682,-0.318,1,0
0.0067253,0.10224,1,0.684,-0.316,1,0
0.0066998,0.10194,1,0.686,-0.314,1,0
0.0066743,0.10164,1,0.688,-0.312,1,0
0.0066489,0.10134,1,0.69,-0.31,1,0
0.0066234,0.10104,1,0.692,-0.308,1,0
0.0065979,0.10074,1,0.694,-0.306,1,0
0.0065724,0.10044,1,0.696,-0.304,1,0
0.006547,0.10014,1,0.698,-0.302,1,0
0.0065215,0.099841,1,0.7,-0.3,1,0
0.006496,0.099541,1,0.702,-0.298,1,0
0.0064706,0.099241,1,0.704,-0.296,1,0
0.0064451,0.098941,1,0.706,-0.294,1,0
0.0064196,0.098641,1,0.708,-0.292,1,0
0.0063941,0.098341,1,0.71,-0.29,1,0
0.0063687,0.098041,1,0.712,-0.288,1,0
0.0063432,0.097741,1,0.714,-0.286,1,0
0.0063177,0.097441,1,0.716,-0.284,1,0
0.0062922,0.097141,1,0.718,-0.282,1,0
0.0062668,0.096841,1,0.72,-0.28,1,0
0.0062413,0.096541,1,0.722,-0.278,1,0
0.0062158,0.096241,1,0.724,-0.276,1,0
0.0061904,0.095941,1,0.726,-0.274,1,0
0.0061649,0.09564,1,0.728,-0.272,1,0
0.0061394,0.09534,1,0.73,-0.27,1,0
0.0061139,0.09504,1,0.732,-0.268,1,0
0.0060885,0.09474,1,0.734,-0.266,1,0
0.006063,0.09444,1,0.736,-0.264,1,0
0.0060375,0.09414,1,0.738,-0.262,1,0
0.0060121,0.09384,1,0.74,-0.26,1,0
0.0059866,0.09354,1,0.742,-0.258,1,0
0.0059611,0.09324,1,0.744,-0.256,1,0
0.0059356,0.09294,1,0.746,-0.254,1,0
0.0059102,0.09264,1,0.748,-0.252,1,0
0.0058847,0.09234,1,0.75,-0.25,1,0
0.0058318,0.091607,1,0.752,-0.248,1,0
0.0057789,0.090875,1,0.754,-0.246,1,0
0.005726,0.090142,1,0.756,-0.244,1,0
0.0056731,0.089409,1,0.758,-0.242,1,0
0.0056202,0.088676,1,0.76,-0.24,1,0
0.0055673,0.087943,1,0.762,-0.238,1,0
0.0055144,0.08721,1,0.764,-0.236,1,0
0.0054615,0.086477,1,0.766,-0.234,1,0
0.0054086,0.085744,1,0.768,-0.232,1,0
0.0053557,0.085011,1,0.77,-0.23,1,0
0.0053028,0.084278,1,0.772,-0.228,1,0
0.0052499,0.083546,1,0.774,-0.226,1,0
0.005197,0.082813,1,0.776,-0.224,1,0
0.0051441,0.08208,1,0.778,-0.222,1,0
0.0050912,0.081347,1,0.78,-0.22,1,0
0.0050383,0.080614,1,0.782,-0.218,1,0
0.0049854,0.079881,1,0.784,-0.216,1,0
0.0049325,0.079148,1,0.786,-0.214,1,0
0.0048796,0.078415,1,0.788,-0.212,1,0
0.0048267,0.077682,1,0.79,-0.21,1,0
0.0047738,0.076949,1,0.792,-0.208,1,0
0.0047209,0.076217,1,0.794,-0.206,1,0
0.004668,0.075484,1,0.796,-0.204,1,0
0.0046151,0.074751,1,0.798,-0.202,1,0
0.0045622,0.074018,1,0.8,-0.2,1,0
0.0045092,0.073285,1,0.802,-0.198,1,0
0.0044563,0.072552,1,0.804,-0.196,1,0
0.0044034,0.071819,1,0.806,-0.194,1,0
0.0043505,0.071086,1,0.808,-0.192,1,0
0.0042976,0.070353,1,0.81,-0.19,1,0
0.0042447,0.06962,1,0.812,-0.188,1,0
0.0041918,0.068888,1,0.814,-0.186,1,0
0.0041389,0.068155,1,0.816,-0.184,1,0
0.004086,0.067422,1,0.818,-0.182,1,0
0.0040331,0.066689,1,0.82,-0.18,1,0
0.0039802,0.065956,1,0.822,-0.178,1,0
0.0039273,0.065223,1,0.824,-0.176,1,0
0.0038744,0.06449,1,0.826,-0.174,1,0
0.0038215,0.063757,1,0.828,-0.172,1,0
0.0037686,0.063024,1,0.83,-0.17,1,0
0.0037157,0.062291,1,0.832,-0.168,1,0
0.0036628,0.061559,1,0.834,-0.166,1,0
0.0036099,0.060826,1,0.836,-0.164,1,0
0.003557,0.060093,1,0.838,-0.162,1,0
0.0035041,0.05936,1,0.84,-0.16,1,0
0.0034512,0.058627,1,0.842,-0.158,1,0
0.0033983,0.057894,1,0.844,-0.156,1,0
0.0033454,0.057161,1,0.846,-0.154,1,0
0.0032925,0.056428,1,0.848,-0.152,1,0
0.0032396,0.055695,1,0.85,-0.15,1,0
0.0031867,0.054962,1,0.852,-0.148,1,0
0.0031338,0.05423,1,0.854,-0.146,1,0
0.0030809,0.053497,1,0.856,-0.144,1,0
0.003028,0.052764,1,0.858,-0.142,1,0
0.0029751,0.052031,1,0.86,-0.14,1,0
0.0029222,0.051298,1,0.862,-0.138,1,0
0.0028693,0.050565,1,0.864,-0.136,1,0
0.0028164,0.049832,1,0.866,-0.134,1,0
0.0027635,0.049099,1,0.868,-0.132,1,0
0.0027106,0.048366,1,0.87,-0.13,1,0
0.0026577,0.047634,1,0.872,-0.128,1,0
0.0026048,0.046901,1,0.874,-0.126,1,0
0.0025519,0.046168,1,0.876,-0.124,1,0
0.002499,0.045435,1,0.878,-0.122,1,0
0.0024461,0.044702,1,0.88,-0.12,1,0
0.0023932,0.043969,1,0.882,-0.118,1,0
0.0023403,0.043236,1,0.884,-0.116,1,0
0.0022874,0.042503,1,0.886,-0.114,1,0
0.0022345,0.04177,1,0.888,-0.112,1,0
0.0021816,0.041037,1,0.89,-0.11,1,0
0.0021287,0.040305,1,0.892,-0.108,1,0
0.0020758,0.039572,1,0.894,-0.106,1,0
0.0020229,0.038839,1,0.896,-0.104,1,0
0.00197,0.038106,1,0.898,-0.102,1,0
0.0019171,0.037373,1,0.9,-0.1,1,0
0.0018642,0.03664,1,0.902,-0.098,1,0
0.0018113,0.035907,1,0.904,-0.096,1,0
0.0017584,0.035174,1,0.906,-0.094,1,0
0.0017055,0.034441,1,0.908,-0.092,1,0
0.0016526,0.033708,1,0.91,-0.09,1,0
0.0015996,0.032976,1,0.912,-0.088,1,0
0.0015467,0.032243,1,0.914,-0.086,1,0
0.0014938,0.03151,1,0.916,-0.084,1,0
0.0014409,0.030777,1,0.918,-0.082,1,0
0.001388,0.030044,1,0.92,-0.08,1,0
0.0013351,0.029311,1,0.922,-0.078,1,0
0.0012822,0.028578,1,0.924,-0.076,1,0
0.0012293,0.027845,1,0.926,-0.074,1,0
0.0011764,0.027112,1,0.928,-0.072,1,0
0.0011235,0.026379,1,0.93,-0.07,1,0
0.0010706,0.025647,1,0.932,-0.068,1,0
0.0010177,0.024914,1,0.934,-0.066,1,0
0.00096483,0.024181,1,0.936,-0.064,1,0
0.00091193,0.023448,1,0.938,-0.062,1,0
0.00085902,0.022715,1,0.94,-0.06,1,0
0.00080612,0.021982,1,0.942,-0.058,1,0
0.00075322,0.021249,1,0.944,-0.056,1,0
0.00070032,0.020516,1,0.946,-0.054,1,0
0.00064742,0.019783,1,0.948,-0.052,1,0
0.00059451,0.01905,1,0.95,-0.05,1,0
0.00054161,0.018318,1,0.952,-0.048,1,0
0.00048871,0.017585,1,0.954,-0.046,1,0
0.00043581,0.016852,1,0.956,-0.044,1,0
0.00038291,0.016119,1,0.958,-0.042,1,0
0.00033001,0.015386,1,0.96,-0.04,1,0
0.0002771,0.014653,1,0.962,-0.038,1,0
0.0002242,0.01392,1,0.964,-0.036,1,0
0.0001713,0.013187,1,0.966,-0.034,1,0
0.0001184,0.012454,1,0.968,-0.032,1,0
6.5497e-05,0.011722,1,0.97,-0.03,1,0
1.2595e-05,0.010989,1,0.972,-0.028,1,0
-4.0307e-05,0.010256,1,0.974,-0.026,1,0
-9.3209e-05,0.0095228,1,0.976,-0.024,1,0
-0.00014611,0.0087899,1,0.978,-0.022,1,0
-0.00019901,0.008057,1,0.98,-0.02,1,0
-0.00025191,0.0073241,1,0.982,-0.018,1,0
-0.00030482,0.0065912,1,0.984,-0.016,1,0
-0.00035772,0.0058583,1,0.986,-0.014,1,0
-0.00041062,0.0051254,1,0.988,-0.012,1,0
-0.00046352,0.0043925,1,0.99,-0.01,1,0
-0.00051642,0.0036596,1,0.992,-0.008,1,0
-0.00056932,0.0029267,1,0.994,-0.006,1,0
-0.00062223,0.0021938,1,0.996,-0.004,1,0
-0.00067513,0.0014609,1,0.998,-0.002,1,0
-0.00072803,0.00072803,1,1,0,1,0
-0.0007776,-8.2037e-06,1,1.002,0.002,1,0
-0.00082716,-0.00074444,1,1.004,0.004,1,0
-0.00087673,-0.0014807,1,1.006,0.006,1,0
-0.00092629,-0.0022169,1,1.008,0.008,1,0
-0.00097586,-0.0029531,1,1.01,0.01,1,0
-0.0010254,-0.0036894,1,1.012,0.012,1,0
-0.001075,-0.0044256,1,1.014,0.014,1,0
-0.0011246,-0.0051618,1,1.016,0.016,1,0
-0.0011741,-0.0058981,1,1.018,0.018,1,0
-0.0012237,-0.0066343,1,1.02,0.02,1,0
-0.0012733,-0.0073705,1,1.022,0.022,1,0
-0.0013228,-0.0081068,1,1.024,0.024,1,0
-0.0013724,-0.008843,1,1.026,0.026,1,0
-0.001422,-0.0095792,1,1.028,0.028,1,0
-0.0014715,-0.010315,1,1.03,0.03,1,0
-0.0015211,-0.011052,1,1.032,0.032,1,0
-0.0015707,-0.011788,1,1.034,0.034,1,0
-0.0016202,-0.012524,1,1.036,0.036,1,0
-0.0016698,-0.01326,1,1.038,0.038,1,0
-0.0017194,-0.013997,1,1.04,0.04,1,0
-0.0017689,-0.014733,1,1.042,0.042,1,0
-0.0018185,-0.015469,1,1.044,0.044,1,0
-0.0018681,-0.016205,1,1.046,0.046,1,0
-0.0019176,-0.016942,1,1.048,0.048,1,0
-0.0019672,-0.017678,1,1.05,0.05,1,0
-0.0020167,-0.018414,1,1.052,0.052,1,0
-0.0020663,-0.01915,1,1.054,0.054,1,0
-0.0021159,-0.019887,1,1.056,0.056,1,0
-0.0021654,-0.020623,1,1.058,0.058,1,0
-0.002215,-0.021359,1,1.06,0.06,1,0
-0.0022646,-0.022095,1,1.062,0.062,1,0
-0.0023141,-0.022831,1,1.064,0.064,1,0
-0.0023637,-0.023568,1,1.066,0.066,1,0
-0.0024133,-0.024304,1,1.068,0.068,1,0
-0.0024628,-0.02504,1,1.07,0.07,1,0
-0.0025124,-0.025776,1,1.072,0.072,1,0
-0.002562,-0.026513,1,1.074,0.074,1,0
-0.0026115,-0.027249,1,1.076,0.076,1,0
-0.0026611,-0.027985,1,1.078,0.078,1,0
-0.0027107,-0.028721,1,1.08,0.08,1,0
-0.0027602,-0.029458,1,1.082,0.082,1,0
-0.0028098,-0.030194,1,1.084,0.084,1,0
-0.0028594,-0.03093,1,1.086,0.086,1,0
-0.0029089,-0.031666,1,1.088,0.088,1,0
-0.0029585,-0.032402,1,1.09,0.09,1,0
-0.0030081,-0.033139,1,1.092,0.092,1,0
-0.0030576,-0.033875,1,1.094,0.094,1,0
-0.0031072,-0.034611,1,1.096,0.096,1,0
-0.0031568,-0.035347,1,1.098,0.098,1,0
-0.0032063,-0.036084,1,1.1,0.1,1,0
-0.0032559,-0.03682,1,1.102,0.102,1,0
-0.0033055,-0.037556,1,1.104,0.104,1,0
-0.003355,-0.038292,1,1.106,0.106,1,0
-0.0034046,-0.039029,1,1.108,0.108,1,0
-0.0034542,-0.039765,1,1.11,0.11,1,0
-0.0035037,-0.040501,1,1.112,0.112,1,0
-0.0035533,-0.041237,1,1.114,0.114,1,0
-0.0036029,-0.041974,1,1.116,0.116,1,0
-0.0036524,-0.04271,1,1.118,0.118,1,0
-0.003702,-0.043446,1,1.12,0.12,1,0
-0.0037516,-0.044182,1,1.122,0.122,1,0
-0.0038011,-0.044918,1,1.124,0.124,1,0
-0.0038507,-0.045655,1,1.126,0.126,1,0
-0.0039003,-0.046391,1,1.128,0.128,1,0
-0.0039498,-0.047127,1,1.13,0.13,1,0
-0.0039994,-0.047863,1,1.132,0.132,1,0
-0.004049,-0.0486,1,1.134,0.134,1,0
-0.0040985,-0.049336,1,1.136,0.136,1,0
-0.0041481,-0.050072,1,1.138,0.138,1,0
-0.0041977,-0.050808,1,1.14,0.14,1,0
-0.0042472,-0.051545,1,1.142,0.142,1,0
-0.0042968,-0.052281,1,1.144,0.144,1,0
-0.0043464,-0.053017,1,1.146,0.146,1,0
-0.0043959,-0.053753,1,1.148,0.148,1,0
-0.0044455,-0.05449,1,1.15,0.15,1,0
-0.0044951,-0.055226,1,1.152,0.152,1,0
-0.0045446,-0.055962,1,1.154,0.154,1,0
-0.0045942,-0.056698,1,1.156,0.156,1,0
-0.0046438,-0.057434,1,1.158,0.158,1,0
-0.0046933,-0.058171,1,1.16,0.16,1,0
-0.0047429,-0.058907,1,1.162,0.162,1,0
-0.0047925,-0.059643,1,1.164,0.164,1,0
-0.004842,-0.060379,1,1.166,0.166,1,0
-0.0048916,-0.061116,1,1.168,0.168,1,0
-0.0049411,-0.061852,1,1.17,0.17,1,0
-0.0049907,-0.062588,1,1.172,0.172,1,0
-0.0050403,-0.063324,1,1.174,0.174,1,0
-0.0050898,-0.064061,1,1.176,0.176,1,0
-0.0051394,-0.064797,1,1.178,0.178,1,0
-0.005189,-0.065533,1,1.18,0.18,1,0
-0.0052385,-0.066269,1,1.182,0.182,1,0
-0.0052881,-0.067005,1,1.184,0.184,1,0
-0.0053377,-0.067742,1,1.186,0.186,1,0
-0.0053872,-0.068478,1,1.188,0.188,1,0
-0.0054368,-0.069214,1,1.19,0.19,1,0
-0.0054864,-0.06995,1,1.192,0.192,1,0
-0.0055359,-0.070687,1,1.194,0.194,1,0
-0.0055855,-0.071423,1,1.196,0.196,1,0
-0.0056351,-0.072159,1,1.198,0.198,1,0
-0.0056846,-0.072895,1,1.2,0.2,1,0
-0.0057342,-0.073632,1,1.202,0.202,1,0
-0.0057838,-0.074368,1,1.204,0.204,1,0
-0.0058333,-0.075104,1,1.206,0.206,1,0
-0.0058829,-0.07584,1,1.208,0.208,1,0
-0.0059325,-0.076577,1,1.21,0.21,1,0
-0.005982,-0.077313,1,1.212,0.212,1,0
-0.0060316,-0.078049,1,1.214,0.214,1,0
-0.0060812,-0.078785,1,1.216,0.216,1,0
-0.0061307,-0.079521,1,1.218,0.218,1,0
-0.0061803,-0.080258,1,1.22,0.22,1,0
-0.0062299,-0.080994,1,1.222,0.222,1,0
-0.0062794,-0.08173,1,1.224,0.224,1,0
-0.006329,-0.082466,1,1.226,0.226,1,0
-0.0063786,-0.083203,1,1.228,0.228,1,0
-0.0064281,-0.083939,1,1.23,0.23,1,0
-0.0064777,-0.084675,1,1.232,0.232,1,0
-0.0065273,-0.085411,1,1.234,0.234,1,0
-0.0065768,-0.086148,1,1.236,0.236,1,0
-0.0066264,-0.086884,1,1.238,0.238,1,0
-0.006676,-0.08762,1,1.24,0.24,1,0
-0.0067255,-0.088356,1,1.242,0.242,1,0
-0.0067751,-0.089093,1,1.244,0.244,1,0
-0.0068247,-0.089829,1,1.246,0.246,1,0
-0.0068742,-0.090565,1,1.248,0.248,1,0
-0.0069238,-0.091301,1,1.25,0.25,1,0
-0.0069402,-0.09161,1,1.252,0.252,1,0
-0.0069566,-0.091919,1,1.254,0.254,1,0
-0.006973,-0.092228,1,1.256,0.256,1,0
-0.0069894,-0.092538,1,1.258,0.258,1,0
-0.0070058,-0.092847,1,1.26,0.26,1,0
-0.0070222,-0.093156,1,1.262,0.262,1,0
-0.0070386,-0.093465,1,1.264,0.264,1,0
-0.007055,-0.093774,1,1.266,0.266,1,0
-0.0070714,-0.094083,1,1.268,0.268,1,0
-0.0070878,-0.094392,1,1.27,0.27,1,0
-0.0071041,-0.094701,1,1.272,0.272,1,0
-0.0071205,-0.09501,1,1.274,0.274,1,0
-0.0071369,-0.095319,1,1.276,0.276,1,0
-0.0071533,-0.095629,1,1.278,0.278,1,0
-0.0071697,-0.095938,1,1.28,0.28,1,0
-0.0071861,-0.096247,1,1.282,0.282,1,0
-0.0072025,-0.096556,1,1.284,0.284,1,0
-0.0072189,-0.096865,1,1.286,0.286,1,0
-0.0072353,-0.097174,1,1.288,0.288,1,0
-0.0072517,-0.097483,1,1.29,0.29,1,0
-0.0072681,-0.097792,1,1.292,0.292,1,0
-0.0072845,-0.098101,1,1.294,0.294,1,0
-0.0073009,-0.09841,1,1.296,0.296,1,0
-0.0073173,-0.098719,1,1.298,0.298,1,0
-0.0073337,-0.099029,1,1.3,0.3,1,0
-0.0073501,-0.099338,1,1.302,0.302,1,0
-0.0073665,-0.099647,1,1.304,0.304,1,0
-0.0073829,-0.099956,1,1.306,0.306,1,0
-0.0073993,-0.10026,1,1.308,0.308,1,0
-0.0074157,-0.10057,1,1.31,0.31,1,0
-0.0074321,-0.10088,1,1.312,0.312,1,0
-0.0074485,-0.10119,1,1.314,0.314,1,0
-0.0074649,-0.1015,1,1.316,0.316,1,0
-0.0074813,-0.10181,1,1.318,0.318,1,0
-0.0074977,-0.10212,1,1.32,0.32,1,0
-0.0075141,-0.10243,1,1.322,0.322,1,0
-0.0075304,-0.10274,1,1.324,0.324,1,0
-0.0075468,-0.10305,1,1.326,0.326,1,0
-0.0075632,-0.10336,1,1.328,0.328,1,0
-0.0075796,-0.10366,1,1.33,0.33,1,0
-0.007596,-0.10397,1,1.332,0.332,1,0
-0.0076124,-0.10428,1,1.334,0.334,1,0
-0.0076288,-0.10459,1,1.336,0.336,1,0
-0.0076452,-0.1049,1,1.338,0.338,1,0
-0.0076616,-0.10521,1,1.34,0.34,1,0
-0.007678,-0.10552,1,1.342,0.342,1,0
-0.0076944,-0.10583,1,1.344,0.344,1,0
-0.0077108,-0.10614,1,1.346,0.346,1,0
-0.0077272,-0.10645,1,1.348,0.348,1,0
-0.0077436,-0.10676,1,1.35,0.35,1,0
-0.00776,-0.10706,1,1.352,0.352,1,0
-0.0077764,-0.10737,1,1.354,0.354,1,0
-0.0077928,-0.10768,1,1.356,0.356,1,0
-0.0078092,-0.10799,1,1.358,0.358,1,0
-0.0078256,-0.1083,1,1.36,0.36,1,0
-0.007842,-0.10861,1,1.362,0.362,1,0
-0.0078584,-0.10892,1,1.364,0.364,1,0
-0.0078748,-0.10923,1,1.366,0.366,1,0
-0.0078912,-0.10954,1,1.368,0.368,1,0
-0.0079076,-0.10985,1,1.37,0.37,1,0
-0.007924,-0.11016,1,1.372,0.372,1,0
-0.0079404,-0.11046,1,1.374,0.374,1,0
-0.0079568,-0.11077,1,1.376,0.376,1,0
-0.0079731,-0.11108,1,1.378,0.378,1,0
-0.0079895,-0.11139,1,1.38,0.38,1,0
-0.0080059,-0.1117,1,1.382,0.382,1,0
-0.0080223,-0.11201,1,1.384,0.384,1,0
-0.0080387,-0.11232,1,1.386,0.386,1,0
-0.0080551,-0.11263,1,1.388,0.388,1,0
-0.0080715,-0.11294,1,1.39,0.39,1,0
-0.0080879,-0.11325,1,1.392,0.392,1,0
-0.0081043,-0.11356,1,1.394,0.394,1,0
-0.0081207,-0.11386,1,1.396,0.396,1,0
-0.0081371,-0.11417,1,1.398,0.398,1,0
-0.0081535,-0.11448,1,1.4,0.4,1,0
-0.0081699,-0.11479,1,1.402,0.402,1,0
-0.0081863,-0.1151,1,1.404,0.404,1,0
-0.0082027,-0.11541,1,1.406,0.406,1,0
-0.0082191,-0.11572,1,1.408,0.408,1,0
-0.0082355,-0.11603,1,1.41,0.41,1,0
-0.0082519,-0.11634,1,1.412,0.412,1,0
-0.0082683,-0.11665,1,1.414,0.414,1,0
-0.0082847,-0.11696,1,1.416,0.416,1,0
-0.0083011,-0.11727,1,1.418,0.418,1,0
-0.0083175,-0.11757,1,1.42,0.42,1,0
-0.0083339,-0.11788,1,1.422,0.422,1,0
-0.0083503,-0.11819,1,1.424,0.424,1,0
-0.0083667,-0.1185,1,1.426,0.426,1,0
-0.0083831,-0.11881,1,1.428,0.428,1,0
-0.0083994,-0.11912,1,1.43,0.43,1,0
-0.0084158,-0.11943,1,1.432,0.432,1,0
-0.0084322,-0.11974,1,1.434,0.434,1,0
-0.0084486,-0.12005,1,1.436,0.436,1,0
-0.008465,-0.12036,1,1.438,0.438,1,0
-0.0084814,-0.12067,1,1.44,0.44,1,0
-0.0084978,-0.12097,1,1.442,0.442,1,0
-0.0085142,-0.12128,1,1.444,0.444,1,0
-0.0085306,-0.12159,1,1.446,0.446,1,0
-0.008547,-0.1219,1,1.448,0.448,1,0
-0.0085634,-0.12221,1,1.45,0.45,1,0
-0.0085798,-0.12252,1,1.452,0.452,1,0
-0.0085962,-0.12283,1,1.454,0.454,1,0
-0.0086126,-0.12314,1,1.456,0.456,1,0
-0.008629,-0.12345,1,1.458,0.458,1,0
-0.0086454,-0.12376,1,1.46,0.46,1,0
-0.0086618,-0.12407,1,1.462,0.462,1,0
-0.0086782,-0.12437,1,1.464,0.464,1,0
-0.0086946,-0.12468,1,1.466,0.466,1,0
-0.008711,-0.12499,1,1.468,0.468,1,0
-0.0087274,-0.1253,1,1.47,0.47,1,0
-0.0087438,-0.12561,1,1.472,0.472,1,0
-0.0087602,-0.12592,1,1.474,0.474,1,0
-0.0087766,-0.12623,1,1.476,0.476,1,0
-0.008793,-0.12654,1,1.478,0.478,1,0
-0.0088094,-0.12685,1,1.48,0.48,1,0
-0.0088257,-0.12716,1,1.482,0.482,1,0
-0.0088421,-0.12747,1,1.484,0.484,1,0
-0.0088585,-0.12777,1,1.486,0.486,1,0
-0.0088749,-0.12808,1,1.488,0.488,1,0
-0.0088913,-0.12839,1,1.49,0.49,1,0
-0.0089077,-0.1287,1,1.492,0.492,1,0
-0.0089241,-0.12901,1,1.494,0.494,1,0
-0.0089405,-0.12932,1,1.496,0.496,1,0
-0.0089569,-0.12963,1,1.498,0.498,1,0
-0.0089733,-0.12994,1,1.5,0.5,1,0
-0.0089437,-0.12964,1,1.502,0.502,1,0
-0.0089142,-0.12935,1,1.504,0.504,1,0
-0.0088846,-0.12905,1,1.506,0.506,1,0
-0.008855,-0.12875,1,1.508,0.508,1,0
-0.0088255,-0.12846,1,1.51,0.51,1,0
-0.0087959,-0.12816,1,1.512,0.512,1,0
-0.0087663,-0.12787,1,1.514,0.514,1,0
-0.0087368,-0.12757,1,1.516,0.516,1,0
-0.0087072,-0.12727,1,1.518,0.518,1,0
-0.0086776,-0.12698,1,1.52,0.52,1,0
-0.008648,-0.12668,1,1.522,0.522,1,0
-0.0086185,-0.12639,1,1.524,0.524,1,0
-0.0085889,-0.12609,1,1.526,0.526,1,0
-0.0085593,-0.12579,1,1.528,0.528,1,0
-0.0085298,-0.1255,1,1.53,0.53,1,0
-0.0085002,-0.1252,1,1.532,0.532,1,0
-0.0084706,-0.12491,1,1.534,0.534,1,0
-0.008441,-0.12461,1,1.536,0.536,1,0
-0.0084115,-0.12432,1,1.538,0.538,1,0
-0.0083819,-0.12402,1,1.54,0.54,1,0
-0.0083523,-0.12372,1,1.542,0.542,1,0
-0.0083228,-0.12343,1,1.544,0.544,1,0
-0.0082932,-0.12313,1,1.546,0.546,1,0
-0.0082636,-0.12284,1,1.548,0.548,1,0
-0.0082341,-0.12254,1,1.55,0.55,1,0
-0.0082045,-0.12224,1,1.552,0.552,1,0
-0.0081749,-0.12195,1,1.554,0.554,1,0
-0.0081453,-0.12165,1,1.556,0.556,1,0
-0.0081158,-0.12136,1,1.558,0.558,1,0
-0.0080862,-0.12106,1,1.56,0.56,1,0
-0.0080566,-0.12076,1,1.562,0.562,1,0
-0.0080271,-0.12047,1,1.564,0.564,1,0
-0.0079975,-0.12017,1,1.566,0.566,1,0
-0.0079679,-0.11988,1,1.568,0.568,1,0
-0.0079384,-0.11958,1,1.57,0.57,1,0
-0.0079088,-0.11928,1,1.572,0.572,1,0
-0.0078792,-0.11899,1,1.574,0.574,1,0
-0.0078496,-0.11869,1,1.576,0.576,1,0
-0.0078201,-0.1184,1,1.578,0.578,1,0
-0.0077905,-0.1181,1,1.58,0.58,1,0
-0.0077609,-0.11781,1,1.582,0.582,1,0
-0.0077314,-0.11751,1,1.584,0.584,1,0
-0.0077018,-0.11721,1,1.586,0.586,1,0
-0.0076722,-0.11692,1,1.588,0.588,1,0
-0.0076427,-0.11662,1,1.59,0.59,1,0
-0.0076131,-0.11633,1,1.592,0.592,1,0
-0.0075835,-0.11603,1,1.594,0.594,1,0
-0.0075539,-0.11573,1,1.596,0.596,1,0
-0.0075244,-0.11544,1,1.598,0.598,1,0
-0.0074948,-0.11514,1,1.6,0.6,1,0
-0.0074652,-0.11485,1,1.602,0.602,1,0
-0.0074357,-0.11455,1,1.604,0.604,1,0
-0.0074061,-0.11425,1,1.606,0.606,1,0
-0.0073765,-0.11396,1,1.608,0.608,1,0
-0.0073469,-0.11366,1,1.61,0.61,1,0
-0.0073174,-0.11337,1,1.612,0.612,1,0
-0.0072878,-0.11307,1,1.614,0.614,1,0
-0.0072582,-0.11277,1,1.616,0.616,1,0
-0.0072287,-0.11248,1,1.618,0.618,1,0
-0.0071991,-0.11218,1,1.62,0.62,1,0
-0.0071695,-0.11189,1,1.622,0.622,1,0
-0.00714,-0.11159,1,1.624,0.624,1,0
-0.0071104,-0.11129,1,1.626,0.626,1,0
-0.0070808,-0.111,1,1.628,0.628,1,0
-0.0070512,-0.1107,1,1.63,0.63,1,0
-0.0070217,-0.11041,1,1.632,0.632,1,0
-0.0069921,-0.11011,1,1.634,0.634,1,0
-0.0069625,-0.10982,1,1.636,0.636,1,0
-0.006933,-0.10952,1,1.638,0.638,1,0
-0.0069034,-0.10922,1,1.64,0.64,1,0
-0.0068738,-0.10893,1,1.642,0.642,1,0
-0.0068443,-0.10863,1,1.644,0.644,1,0
-0.0068147,-0.10834,1,1.646,0.646,1,0
-0.0067851,-0.10804,1,1.648,0.648,1,0
-0.0067555,-0.10774,1,1.65,0.65,1,0
-0.006726,-0.10745,1,1.652,0.652,1,0
-0.0066964,-0.10715,1,1.654,0.654,1,0
-0.0066668,-0.10686,1,1.656,0.656,1,0
-0.0066373,-0.10656,1,1.658,0.658,1,0
-0.0066077,-0.10626,1,1.66,0.66,1,0
-0.0065781,-0.10597,1,1.662,0.662,1,0
-0.0065486,-0.10567,1,1.664,0.664,1,0
-0.006519,-0.10538,1,1.666,0.666,1,0
-0.0064894,-0.10508,1,1.668,0.668,1,0
-0.0064598,-0.10478,1,1.67,0.67,1,0
-0.0064303,-0.10449,1,1.672,0.672,1,0
-0.0064007,-0.10419,1,1.674,0.674,1,0
-0.0063711,-0.1039,1,1.676,0.676,1,0
-0.0063416,-0.1036,1,1.678,0.678,1,0
-0.006312,-0.10331,1,1.68,0.68,1,0
-0.0062824,-0.10301,1,1.682,0.682,1,0
-0.0062529,-0.10271,1,1.684,0.684,1,0
-0.0062233,-0.10242,1,1.686,0.686,1,0
-0.0061937,-0.10212,1,1.688,0.688,1,0
-0.0061641,-0.10183,1,1.69,0.69,1,0
-0.0061346,-0.10153,1,1.692,0.692,1,0
-0.006105,-0.10123,1,1.694,0.694,1,0
-0.0060754,-0.10094,1,1.696,0.696,1,0
-0.0060459,-0.10064,1,1.698,0.698,1,0
-0.0060163,-0.10035,1,1.7,0.7,1,0
-0.0059867,-0.10005,1,1.702,0.702,1,0
-0.0059571,-0.099754,1,1.704,0.704,1,0
-0.0059276,-0.099458,1,1.706,0.706,1,0
-0.005898,-0.099162,1,1.708,0.708,1,0
-0.0058684,-0.098866,1,1.71,0.71,1,0
-0.0058389,-0.09857,1,1.712,0.712,1,0
-0.0058093,-0.098275,1,1.714,0.714,1,0
-0.0057797,-0.097979,1,1.716,0.716,1,0
-0.0057502,-0.097683,1,1.718,0.718,1,0
-0.0057206,-0.097387,1,1.72,0.72,1,0
-0.005691,-0.097091,1,1.722,0.722,1,0
-0.0056614,-0.096795,1,1.724,0.724,1,0
-0.0056319,-0.096499,1,1.726,0.726,1,0
-0.0056023,-0.096203,1,1.728,0.728,1,0
-0.0055727,-0.095907,1,1.73,0.73,1,0
-0.0055432,-0.095611,1,1.732,0.732,1,0
-0.0055136,-0.095315,1,1.734,0.734,1,0
-0.005484,-0.095019,1,1.736,0.736,1,0
-0.0054545,-0.094723,1,1.738,0.738,1,0
-0.0054249,-0.094428,1,1.74,0.74,1,0
-0.0053953,-0.094132,1,1.742,0.742,1,0
-0.0053657,-0.093836,1,1.744,0.744,1,0
-0.0053362,-0.09354,1,1.746,0.746,1,0
-0.0053066,-0.093244,1,1.748,0.748,1,0
-0.005277,-0.092948,1,1.75,0.75,1,0
-0.0052305,-0.092209,1,1.752,0.752,1,0
-0.0051839,-0.091469,1,1.754,0.754,1,0
-0.0051374,-0.09073,1,1.756,0.756,1,0
-0.0050908,-0.089991,1,1.758,0.758,1,0
-0.0050443,-0.089252,1,1.76,0.76,1,0
-0.0049977,-0.088512,1,1.762,0.762,1,0
-0.0049512,-0.087773,1,1.764,0.764,1,0
-0.0049046,-0.087034,1,1.766,0.766,1,0
-0.0048581,-0.086295,1,1.768,0.768,1,0
-0.0048115,-0.085555,1,1.77,0.77,1,0
-0.004765,-0.084816,1,1.772,0.772,1,0
-0.0047184,-0.084077,1,1.774,0.774,1,0
-0.0046719,-0.083338,1,1.776,0.776,1,0
-0.0046253,-0.082598,1,1.778,0.778,1,0
-0.0045788,-0.081859,1,1.78,0.78,1,0
-0.0045322,-0.08112,1,1.782,0.782,1,0
-0.0044857,-0.080381,1,1.784,0.784,1,0
-0.0044391,-0.079641,1,1.786,0.786,1,0
-0.0043926,-0.078902,1,1.788,0.788,1,0
-0.004346,-0.078163,1,1.79,0.79,1,0
-0.0042995,-0.077424,1,1.792,0.792,1,0
-0.0042529,-0.076684,1,1.794,0.794,1,0
-0.0042064,-0.075945,1,1.796,0.796,1,0
-0.0041598,-0.075206,1,1.798,0.798,1,0
-0.0041133,-0.074467,1,1.8,0.8,1,0
-0.0040667,-0.073728,1,1.802,0.802,1,0
-0.0040202,-0.072988,1,1.804,0.804,1,0
-0.0039736,-0.072249,1,1.806,0.806,1,0
-0.0039271,-0.07151,1,1.808,0.808,1,0
-0.0038805,-0.070771,1,1.81,0.81,1,0
-0.003834,-0.070031,1,1.812,0.812,1,0
-0.0037874,-0.069292,1,1.814,0.814,1,0
-0.0037408,-0.068553,1,1.816,0.816,1,0
-0.0036943,-0.067814,1,1.818,0.818,1,0
-0.0036477,-0.067074,1,1.82,0.82,1,0
-0.0036012,-0.066335,1,1.822,0.822,1,0
-0.0035546,-0.065596,1,1.824,0.824,1,0
-0.0035081,-0.064857,1,1.826,0.826,1,0
-0.0034615,-0.064117,1,1.828,0.828,1,0
-0.003415,-0.063378,1,1.83,0.83,1,0
-0.0033684,-0.062639,1,1.832,0.832,1,0
-0.0033219,-0.0619,1,1.834,0.834,1,0
-0.0032753,-0.06116,1,1.836,0.836,1,0
-0.0032288,-0.060421,1,1.838,0.838,1,0
-0.0031822,-0.059682,1,1.84,0.84,1,0
-0.0031357,-0.058943,1,1.842,0.842,1,0
-0.0030891,-0.058203,1,1.844,0.844,1,0
-0.0030426,-0.057464,1,1.846,0.846,1,0
-0.002996,-0.056725,1,1.848,0.848,1,0
-0.0029495,-0.055986,1,1.85,0.85,1,0
-0.0029029,-0.055246,1,1.852,0.852,1,0
-0.0028564,-0.054507,1,1.854,0.854,1,0
-0.0028098,-0.053768,1,1.856,0.856,1,0
-0.0027633,-0.053029,1,1.858,0.858,1,0
-0.0027167,-0.052289,1,1.86,0.86,1,0
-0.0026702,-0.05155,1,1.862,0.862,1,0
-0.0026236,-0.050811,1,1.864,0.864,1,0
-0.0025771,-0.050072,1,1.866,0.866,1,0
-0.0025305,-0.049332,1,1.868,0.868,1,0
-0.002484,-0.048593,1,1.87,0.87,1,0
-0.0024374,-0.047854,1,1.872,0.872,1,0
-0.0023909,-0.047115,1,1.874,0.874,1,0
-0.0023443,-0.046375,1,1.876,0.876,1,0
-0.0022978,-0.045636,1,1.878,0.878,1,0
-0.0022512,-0.044897,1,1.88,0.88,1,0
-0.0022047,-0.044158,1,1.882,0.882,1,0
-0.0021581,-0.043418,1,1.884,0.884,1,0
-0.0021116,-0.042679,1,1.886,0.886,1,0
-0.002065,-0.04194,1,1.888,0.888,1,0
-0.0020185,-0.041201,1,1.89,0.89,1,0
-0.0019719,-0.040461,1,1.892,0.892,1,0
-0.0019254,-0.039722,1,1.894,0.894,1,0
-0.0018788,-0.038983,1,1.896,0.896,1,0
-0.0018323,-0.038244,1,1.898,0.898,1,0
-0.0017857,-0.037504,1,1.9,0.9,1,0
-0.0017391,-0.036765,1,1.902,0.902,1,0
-0.0016926,-0.036026,1,1.904,0.904,1,0
-0.001646,-0.035287,1,1.906,0.906,1,0
-0.0015995,-0.034547,1,1.908,0.908,1,0
-0.0015529,-0.033808,1,1.91,0.91,1,0
-0.0015064,-0.033069,1,1.912,0.912,1,0
-0.0014598,-0.03233,1,1.914,0.914,1,0
-0.0014133,-0.03159,1,1.916,0.916,1,0
-0.0013667,-0.030851,1,1.918,0.918,1,0
-0.0013202,-0.030112,1,1.92,0.92,1,0
-0.0012736,-0.029373,1,1.922,0.922,1,0
-0.0012271,-0.028633,1,1.924,0.924,1,0
-0.0011805,-0.027894,1,1.926,0.926,1,0
-0.001134,-0.027155,1,1.928,0.928,1,0
-0.0010874,-0.026416,1,1.93,0.93,1,0
-0.0010409,-0.025676,1,1.932,0.932,1,0
-0.00099433,-0.024937,1,1.934,0.934,1,0
-0.00094778,-0.024198,1,1.936,0.936,1,0
-0.00090123,-0.023459,1,1.938,0.938,1,0
-0.00085468,-0.022719,1,1.94,0.94,1,0
-0.00080813,-0.02198,1,1.942,0.942,1,0
-0.00076158,-0.021241,1,1.944,0.944,1,0
-0.00071502,-0.020502,1,1.946,0.946,1,0
-0.00066847,-0.019762,1,1.948,0.948,1,0
-0.00062192,-0.019023,1,1.95,0.95,1,0
-0.00057537,-0.018284,1,1.952,0.952,1,0
-0.00052882,-0.017545,1,1.954,0.954,1,0
-0.00048227,-0.016805,1,1.956,0.956,1,0
-0.00043572,-0.016066,1,1.958,0.958,1,0
-0.00038917,-0.015327,1,1.96,0.96,1,0
-0.00034262,-0.014588,1,1.962,0.962,1,0
-0.00029606,-0.013848,1,1.964,0.964,1,0
-0.00024951,-0.013109,1,1.966,0.966,1,0
-0.00020296,-0.01237,1,1.968,0.968,1,0
-0.00015641,-0.011631,1,1.97,0.97,1,0
-0.00010986,-0.010891,1,1.972,0.972,1,0
-6.3309e-05,-0.010152,1,1.974,0.974,1,0
-1.6757e-05,-0.0094128,1,1.976,0.976,1,0
2.9793e-05,-0.0086736,1,1.978,0.978,1,0
7.6345e-05,-0.0079343,1,1.98,0.98,1,0
0.0001229,-0.0071951,1,1.982,0.982,1,0
0.00016945,-0.0064558,1,1.984,0.984,1,0
0.000216,-0.0057166,1,1.986,0.986,1,0
0.00026255,-0.0049774,1,1.988,0.988,1,0
0.0003091,-0.0042381,1,1.99,0.99,1,0
0.00035565,-0.0034989,1,1.992,0.992,1,0
0.0004022,-0.0027596,1,1.994,0.994,1,0
0.00044875,-0.0020204,1,1.996,0.996,1,0
0.00049531,-0.0012811,1,1.998,0.998,1,0
0.00054186,-0.00054186,1,2,1,1,0


==> spacetime/sst-points.txt <==
x y
0.0 0.0
0.0 1.0
0.0 2.0
0.0 3.0
1.0 0.0
1.0 1.0
1.0 2.0
1.0 3.0
2.0 0.0
2.0 1.0
2.0 2.0
2.0 3.0
3.0 0.0
3.0 1.0
3.0 2.0
3.0 3.0

==> spacetime/sst-triangles.txt <==
p1 p2 p3

0 4 5
0 5 1
4 8 9
4 9 5
8 12 13
8 13 9
1 5 6
1 6 2
5 9 10
5 10 6
9 13 14
9 14 10
10 14 15
10 15 11
6 10 11
6 11 7
2 6 7 
2 7 3
